Melodic Phrase Segmentation By Deep Neural Networks

Automated melodic phrase detection and segmentation is a classical task in content-based music information retrieval and also the key towards automated music structure analysis. However, traditional methods still cannot satisfy practical requirements. In this paper, we explore and adapt various neural network architectures to see if they can be generalized to work with the symbolic representation of music and produce satisfactory melodic phrase segmentation. The main issue of applying deep-learning methods to phrase detection is the sparse labeling problem of training sets. We proposed two tailored label engineering with corresponding training techniques for different neural networks in order to make decisions at a sequential level. Experiment results show that the CNN-CRF architecture performs the best, being able to offer finer segmentation and faster to train, while CNN, Bi-LSTM-CNN and Bi-LSTM-CRF are acceptable alternatives.

==> Automated Music Phrase Segmentation Paper/phrase.csv <==
phrase length
12
12
11
5
8
9
10
7
13
12
11
4
13
10
11
8
8
8
11
8
13
12
11
4
13
10
11
12
13
12
13
14
13
14
9
12
13
12
27
13
14
9
14
13
14
9
9
5
5
9
11
9
4
9
12
7
6
9
6
10
9
11
9
4
9
12
11
9
6
9
11
7
7
9
11
10
9
4
9
9
8
6
9
6
8
6
11
11
14
8
11
11
12
8
15
10
15
8
11
11
12
8
15
8
14
8
15
8
14
8
8
3
9
3
9
3
9
5
6
3
3
3
3
6
5
7
5
7
5
7
7
6
6
9
6
9
3
9
4
9
5
7
6
6
6
6
7
5
7
5
7
7
6
6
9
4
4
3
7
5
10
9
7
5
7
5
6
6
6
6
6
5
9
4
9
12
13
11
10
6
12
13
11
10
8
7
7
7
7
7
7
7
5
13
13
11
10
7
8
7
7
7
7
7
7
5
5
7
7
7
7
7
7
7
7
4
9
9
11
8
9
10
11
9
8
12
12
12
8
12
13
12
8
10
11
9
8
12
12
12
9
12
13
12
9
12
12
12
10
12
12
12
11
11
11
8
11
10
11
9
12
12
9
6
9
5
7
7
7
10
6
6
9
7
7
7
10
6
6
7
11
10
12
9
12
12
9
6
9
5
7
7
7
10
6
6
9
7
7
7
11
6
6
8
7
8
7
8
10
9
9
9
7
8
7
8
10
9
9
9
7
8
7
8
10
9
9
9
9
5
5
8
7
8
6
6
5
5
8
7
8
6
8
13
11
5
8
12
11
5
8
5
5
8
7
9
6
8
13
11
5
7
12
11
5
8
7
7
6
7
7
8
9
5
12
12
5
7
13
11
5
7
4
11
9
11
8
10
10
10
8
11
10
11
8
11
9
11
8
10
10
10
8
11
10
11
8
6
8
6
6
6
8
6
6
10
6
7
5
9
5
7
5
6
8
6
6
10
5
7
5
5
4
5
7
5
10
5
7
5
4
4
5
4
8
4
7
14
15
6
6
14
15
15
6
6
14
6
5
6
7
7
7
12
6
5
7
7
7
6
13
6
14
14
7
6
14
14
16
6
6
14
6
5
6
7
7
7
12
6
5
7
7
7
6
13
6
5
6
7
7
6
13
6
5
7
7
4
7
13
6
14
5
5
12
6
7
5
8
11
8
7
15
8
7
15
9
7
12
6
6
12
6
7
6
9
12
9
7
15
8
9
15
6
8
15
6
8
13
7
9
16
8
9
15
7
4
6
5
7
6
6
5
7
5
7
7
7
8
3
3
3
3
11
10
4
6
5
7
6
6
5
7
5
7
7
7
8
3
3
3
3
11
10
4
7
5
7
6
6
5
6
5
7
7
7
8
3
3
3
3
11
10
4
10
10
11
8
10
3
10
10
11
8
7
9
12
8
9
4
10
12
8
9
4
13
11
10
11
8
7
9
13
8
9
4
10
12
8
9
4
13
13
8
9
4
10
9
8
9
4
10
3
4
6
4
7
4
9
3
4
4
6
4
7
4
9
9
8
8
6
6
2
4
8
2
8
8
12
2
10
5
4
6
4
7
4
9
10
8
9
6
6
2
4
8
5
8
10
6
7
2
4
9
8
8
6
7
2
10
6
9
12
10
7
5
12
11
12
10
6
7
11
10
6
8
6
10
8
9
9
12
10
7
5
12
11
12
10
7
7
11
10
6
8
6
10
8
9
10
10
11
10
10
10
12
9
11
7
7
4
10
10
11
7
7
4
9
10
10
10
12
9
11
7
7
4
10
10
11
7
7
4
9
10
11
7
7
4
10
10
11
7
7
4
9
10
12
11
8
8
12
11
10
9
9
9
13
9
3
9
9
13
7
7
11
12
8
9
12
11
10
9
9
9
13
9
3
9
9
13
8
7
9
9
13
8
7
14
6
7
6
9
12
15
6
10
6
9
13
11
12
8
12
7
12
3
16
6
10
6
9
13
11
12
8
12
6
12
3
14
11
7
13
6
12
4
12
10
14
10
13
12
14
10
16
10
15
11
7
8
11
12
14
10
16
10
15
11
7
8
14
10
15
11
7
7
12
11
9
13
13
11
9
13
7
11
8
11
9
13
8
10
13
13
10
9
14
7
12
8
9
9
14
8
10
12
12
10
5
12
8
12
9
14
8
11
11
10
11
12
12
9
6
8
6
9
6
8
5
10
11
9
6
8
6
9
6
8
5
9
6
8
6
9
6
8
5
10
10
11
9
10
10
11
9
12
15
17
12
10
10
13
9
12
15
17
12
12
13
12
14
17
13
10
9
14
12
10
10
14
12
12
12
12
12
12
12
12
12
10
10
14
12
12
12
12
12
12
12
12
12
12
12
8
13
8
6
13
9
9
13
10
5
15
9
8
10
10
8
11
14
10
7
3
13
9
11
15
11
8
4
14
3
14
5
9
10
4
9
9
9
9
4
9
9
9
8
9
10
9
11
9
9
4
9
9
9
8
9
10
9
11
9
8
9
10
9
11
10
8
11
11
8
10
10
9
7
8
10
8
6
8
9
7
6
10
10
10
9
9
9
11
10
7
8
11
8
6
9
9
7
6
9
8
11
8
9
8
11
8
9
9
10
8
9
9
10
9
9
9
8
11
8
9
9
10
8
9
9
10
9
9
9
7
7
10
7
7
7
6
7
7
12
7
7
7
5
9
9
9
9
7
7
7
5
7
7
7
5
8
9
9
12
7
8
11
10
10
9
9
10
10
9
9
8
5
8
7
8
5
15
10
10
9
9
10
10
9
9
8
5
8
7
8
5
8
15
5
8
7
11
11
12
9
12
12
10
7
13
13
7
5
8
13
13
7
8
11
11
12
9
12
12
10
7
13
13
7
5
8
13
13
7
8
13
13
7
5
8
13
13
7
8
6
10
8
6
6
10
8
6
9
9
9
6
8
7
8
7
8
7
8
7
9
10
9
5
8
7
8
7
8
7
8
7
8
7
8
7
8
7
8
7
9
5
6
5
7
6
6
4
9
5
6
5
7
6
6
8
17
9
12
17
9
7
8
9
5
6
5
7
6
9
5
17
9
12
17
9
7
8
17
9
12
17
9
7
8
8
7
9
11
13
10
13
10
9
10
13
10
13
10
9
9
13
10
13
10
9
10
13
10
13
10
14
10
4
13
10
7
8
10
3
4
13
9
8
8
7
6
3
10
3
10
3
10
13
3
10
3
10
3
10
13
4
6
7
10
7
8
7
7
4
13
10
7
8
7
6
3
10
3
10
3
10
13
3
10
3
10
3
10
13
4
6
7
6
4
7
8
7
7
6
6
6
6
6
6
7
6
4
11
8
7
9
11
8
8
8
3
6
6
6
6
6
6
7
6
4
11
8
8
8
11
8
8
8
3
11
8
8
7
12
8
9
8
3
9
10
14
9
9
8
9
4
13
15
6
9
11
4
12
16
6
9
14
9
10
14
9
9
8
9
4
13
15
6
7
10
6
7
7
6
6
9
10
4
13
15
6
7
14
8
6
8
7
8
6
10
5
8
5
5
5
6
5
5
5
6
5
5
5
6
5
5
6
5
6
8
6
8
7
8
6
10
5
8
5
5
5
6
5
5
5
6
5
5
5
6
5
5
6
5
5
5
5
6
5
5
5
6
5
5
5
6
5
5
6
5
8
8
6
9
9
8
6
14
7
7
6
8
8
8
6
11
8
8
6
11
8
8
6
14
7
7
6
8
9
8
6
11
8
8
6
11
8
8
6
11
8
8
7
11
6
12
3
3
7
3
3
7
9
7
9
7
10
7
4
5
7
9
8
4
5
7
8
7
6
7
3
4
7
3
3
7
3
3
7
10
8
9
7
10
7
4
5
7
9
8
3
5
7
8
7
6
7
3
4
7
8
8
11
10
7
9
7
12
7
10
6
10
7
10
7
10
10
8
11
10
7
7
7
11
7
10
6
9
7
10
7
9
7
10
6
9
7
10
7
9
5
6
5
6
4
6
5
8
5
6
5
6
5
7
5
9
4
7
9
8
6
8
8
7
5
6
5
6
5
7
5
9
4
7
9
8
5
7
8
7
4
7
9
7
7
7
8
7
8
10
12
14
12
11
13
14
12
11
7
7
11
7
7
11
3
7
15
12
9
3
7
14
13
7
12
14
12
10
7
7
11
7
7
11
3
7
15
12
9
3
7
14
13
7
7
8
7
5
5
2
5
10
8
5
4
2
10
4
5
6
3
8
8
5
5
6
3
8
8
3
6
7
5
4
2
11
5
5
6
3
8
8
5
6
6
3
8
8
4
5
6
3
10
8
3
8
6
3
11
8
8
9
12
12
13
13
6
7
9
7
6
8
13
12
15
13
15
6
6
9
7
6
9
14
6
6
9
6
7
8
14
5
5
15
8
8
7
5
8
6
5
5
6
7
6
11
10
9
7
8
13
9
9
7
8
13
11
13
8
8
11
11
6
8
6
8
6
8
9
5
7
8
6
9
7
8
6
11
5
8
7
4
8
9
4
6
9
9
6
8
7
4
9
4
8
10
7
2
8
8
10
5
15
16
15
16
12
14
12
15
16
15
16
16
13
13
12
15
10
8
5
12
13
10
12
12
9
11
10
11
11
11
10
11
10
10
12
12
9
11
10
11
10
11
10
11
10
11
10
11
10
11
9
9
8
8
9
9
10
8
7
9
10
7
7
9
10
9
8
9
10
8
7
9
10
7
7
9
10
9
7
9
10
7
7
9
10
9
10
10
6
6
6
5
6
6
6
5
7
7
7
7
8
7
7
7
6
6
6
5
6
6
6
5
7
7
7
7
8
7
7
7
11
10
12
9
11
10
13
9
10
11
13
8
10
11
12
9
11
10
12
9
11
10
13
9
10
11
12
9
10
11
12
9
10
11
12
9
10
11
12
9
12
9
12
3
9
11
10
9
10
10
6
9
10
8
9
8
7
9
4
7
6
4
8
12
3
9
11
10
9
11
11
6
9
10
8
9
8
7
9
4
7
6
4
8
7
7
9
4
7
6
4
8
11
22
11
11
11
11
10
8
12
9
11
8
21
10
33
11
11
11
11
10
8
21
10
22
11
11
11
11
21
10
10
10
8
10
10
10
10
7
7
7
8
7
7
8
7
10
10
10
8
10
10
10
10
7
7
7
8
7
8
8
8
7
8
7
8
7
8
8
7
8
7
10
8
12
10
7
11
6
7
12
8
11
8
10
10
8
12
5
8
12
8
4
2
6
6
8
2
6
6
8
10
11
8
11
8
5
6
8
12
8
5
9
6
2
6
6
8
10
11
8
11
8
5
6
8
12
8
5
8
6
8
11
8
5
6
9
12
8
5
8
6
9
9
11
9
18
10
20
13
10
12
14
12
11
12
7
7
9
26
18
10
7
13
13
10
12
13
13
23
13
13
10
12
13
13
11
12
7
7
10
10
9
9
9
10
9
10
10
13
10
14
10
9
9
9
9
10
9
10
10
13
10
14
10
13
10
14
10
13
10
14
10
13
10
14
10
13
10
14
14
10
13
9
7
7
7
7
22
10
7
5
14
10
13
9
7
7
7
7
10
12
10
7
5
11
12
10
7
5
15
12
5
7
7
5
6
14
4
8
8
4
10
10
5
7
5
3
3
7
4
7
10
5
7
5
3
3
6
6
5
5
5
7
9
5
6
6
5
7
5
7
7
4
9
4
5
5
7
4
8
7
4
11
10
5
7
5
3
3
8
4
7
10
5
7
5
3
3
6
6
5
4
8
8
9
8
6
12
8
8
10
9
8
11
11
8
8
7
6
9
8
9
5
7
9
8
12
9
8
6
8
8
8
11
6
8
8
10
9
8
11
10
9
8
7
6
9
9
8
5
7
9
8
12
8
9
5
9
8
8
12
5
8
9
5
7
9
8
12
9
8
5
8
9
8
12
9
10
6
6
11
8
11
7
6
13
5
6
5
4
7
7
7
7
6
8
7
6
8
7
6
12
8
11
7
6
13
5
6
5
4
7
7
7
7
6
8
7
6
8
7
6
12
7
7
7
7
6
8
7
6
8
7
6
13
7
6
9
8
7
7
14
8
7
8
6
8
7
8
6
7
6
9
9
7
7
15
8
7
8
6
8
7
8
7
7
6
9
9
10
6
10
6
8
8
8
8
13
10
6
10
6
8
8
8
8
8
10
13
14
14
5
14
14
15
7
7
13
7
8
13
14
14
5
14
14
15
7
14
14
15
7
11
11
8
6
12
12
13
14
10
10
10
10
9
7
10
12
14
12
16
11
10
11
9
9
7
10
12
6
7
13
13
10
11
10
7
8
9
8
4
9
10
9
10
5
7
10
5
6
10
5
10
5
7
5
10
5
5
8
10
8
11
5
7
10
5
6
10
5
10
5
7
5
10
5
5
5
10
5
7
7
10
5
5
7
7
6
9
8
7
8
5
2
8
7
5
9
10
7
6
8
9
11
9
8
9
6
5
7
5
7
7
6
9
11
7
6
8
12
11
9
7
9
6
5
7
5
9
11
11
8
9
6
5
7
5
4
12
4
6
6
5
3
7
5
7
7
5
6
6
6
6
10
4
8
4
8
4
8
9
4
6
6
5
3
7
6
7
8
5
6
6
6
6
10
4
8
4
9
4
8
12
4
8
4
8
4
8
9
10
7
8
5
6
7
8
6
5
8
7
5
6
11
9
8
5
11
9
7
12
7
8
5
6
7
8
6
6
8
7
5
6
12
9
8
5
11
9
7
12
11
10
11
11
5
6
14
5
14
4
7
7
12
10
11
5
6
15
5
14
4
4
11
10
11
11
5
6
14
5
14
4
7
6
12
10
11
5
6
15
5
14
4
4
5
6
14
5
14
4
4
4
6
4
6
7
7
5
5
4
6
4
6
7
7
4
4
6
5
6
5
5
6
4
7
7
5
6
5
7
4
5
4
4
6
4
6
7
7
4
4
7
5
6
5
5
6
4
7
7
5
6
5
7
4
6
4
6
5
6
5
8
4
6
4
11
9
11
8
11
11
11
13
10
10
12
10
10
11
10
11
8
13
10
10
12
10
10
11
10
10
12
12
9
11
12
9
11
9
11
13
9
10
10
10
9
9
7
9
10
10
7
9
10
10
9
9
6
10
10
11
11
9
10
10
9
6
7
9
10
10
7
9
10
10
9
9
10
6
10
11
11
9
10
11
9
6
10
11
11
9
10
11
8
6
8
11
6
8
12
6
5
10
5
10
14
14
4
9
4
10
16
10
12
6
7
10
4
10
14
14
4
9
4
10
16
8
10
4
10
14
14
4
9
4
10
16
7
10
7
10
11
11
15
7
10
12
8
9
14
10
10
9
9
10
10
14
8
10
13
9
9
14
12
10
8
9
10
10
14
8
10
8
10
11
10
8
5
8
10
7
10
11
5
12
5
11
9
7
5
10
10
9
7
11
13
6
6
11
5
12
4
10
12
13
11
10
9
7
11
13
6
6
9
9
6
10
10
10
9
7
11
14
6
6
10
8
11
7
6
8
4
6
5
7
7
8
11
8
8
8
10
8
8
8
5
5
9
4
6
8
4
6
5
7
7
8
11
8
8
8
10
8
8
8
5
5
9
3
8
8
10
8
8
8
5
5
9
4
7
6
11
10
11
8
7
10
14
12
7
6
11
11
11
8
7
10
14
12
14
12
9
7
9
8
11
9
10
8
9
7
10
8
11
9
9
8
11
9
10
8
11
9
9
8
5
7
6
7
5
7
6
7
5
7
8
5
5
7
8
5
5
7
6
7
5
7
6
7
5
7
8
5
5
7
8
5
5
7
8
5
5
7
8
5
5
7
8
5
5
7
8
5
5
7
8
5
5
7
8
5
8
5
9
9
6
7
9
9
10
8
5
11
10
10
9
5
10
10
9
5
9
9
13
10
9
10
13
12
10
10
9
5
11
10
9
5
10
10
9
5
11
10
9
5
5
8
8
8
8
7
8
8
7
9
8
9
8
11
9
11
9
3
3
8
8
8
8
7
7
8
6
9
8
10
9
10
9
11
9
4
5
12
9
10
9
3
3
3
12
12
8
3
6
6
6
6
8
8
7
7
4
7
4
5
5
5
5
7
5
6
6
6
8
9
5
7
5
7
6
6
8
9
5
12
12
8
4
6
6
6
6
4
4
8
7
7
5
7
4
5
5
5
5
7
5
6
6
6
7
10
5
7
5
6
6
6
8
9
5
4
15
14
10
13
15
14
9
8
11
14
10
11
11
14
11
11
4
15
14
9
8
11
14
10
11
11
14
11
11
11
14
10
11
11
14
11
11
9
15
14
10
5
7
9
9
9
9
9
9
9
9
6
6
9
9
6
6
11
5
5
5
5
6
9
9
9
9
9
9
9
9
6
6
9
9
6
6
11
5
5
5
5
5
5
5
5
6
9
11
8
11
9
11
8
11
10
11
10
9
2
8
11
8
11
9
11
8
11
10
11
10
9
2
10
11
10
9
2
8
8
10
6
8
8
11
8
11
9
11
9
10
8
8
8
11
7
8
9
13
8
12
9
11
9
12
10
11
10
9
12
12
13
13
14
12
13
12
14
12
13
13
14
12
13
12
14
12
13
12
14
12
13
12
14
6
7
6
5
6
7
6
8
2
6
7
6
5
6
7
6
8
8
10
8
12
8
10
8
10
13
6
7
7
5
6
7
6
8
8
10
8
12
8
10
8
10
13
8
10
8
12
8
10
9
10
11
7
9
12
16
18
9
11
8
9
8
7
8
13
17
9
9
8
13
7
10
7
7
8
12
9
9
8
8
8
8
17
8
9
8
9
9
8
8
9
7
9
7
10
10
9
9
9
9
9
7
11
7
9
9
11
10
9
9
10
9
9
10
10
9
8
9
10
11
8
9
11
10
5
11
9
10
6
7
5
5
9
9
10
6
7
5
7
6
11
9
6
12
5
9
9
10
6
7
5
7
6
11
9
6
12
7
5
5
5
4
7
6
11
9
6
13
13
7
8
7
11
7
7
10
6
7
9
8
9
7
9
7
12
7
7
6
10
7
8
6
10
7
9
8
9
7
10
8
13
7
9
8
10
7
9
7
13
5
5
11
5
5
7
5
6
5
11
5
5
6
6
6
7
13
6
7
4
7
5
7
13
5
8
6
8
5
5
11
5
5
6
6
6
7
13
5
8
4
7
5
7
13
6
7
6
8
6
8
6
7
6
6
8
6
6
6
6
6
7
6
8
6
6
7
10
10
10
9
11
10
10
9
7
7
7
6
6
6
6
7
10
10
10
10
10
10
10
10
3
13
10
10
10
11
10
10
10
6
6
6
6
7
5
7
5
12
7
5
7
5
6
5
6
6
2
7
2
4
6
6
6
2
7
2
10
4
6
6
6
6
6
10
6
6
7
5
11
7
5
7
5
6
5
6
6
2
7
2
6
4
6
6
2
7
2
6
4
4
6
6
6
6
6
10
4
6
6
6
6
6
10
7
7
11
6
9
3
7
9
9
8
7
6
7
3
7
7
7
11
6
9
3
7
9
9
8
7
6
7
3
7
9
9
8
7
6
7
3
10
6
6
7
6
6
7
6
6
7
7
6
5
9
5
6
7
7
5
9
7
6
6
7
9
7
6
7
7
7
6
6
7
6
6
7
6
6
7
7
7
5
6
7
6
7
7
5
9
7
6
6
7
9
7
6
7
9
7
6
6
7
9
7
6
7
7
8
7
11
8
7
12
12
12
12
13
7
7
11
8
8
12
12
12
12
12
8
9
9
9
8
9
9
9
7
8
9
6
9
8
10
4
10
10
9
9
7
8
9
6
9
8
11
5
16
9
6
9
8
11
5
11
11
9
9
9
9
8
13
12
5
8
9
6
11
8
7
11
10
6
11
8
9
11
11
13
10
6
11
7
8
13
10
6
11
8
8
11
9
9
9
9
10
10
11
9
8
11
12
8
7
5
7
5
7
5
9
4
9
4
10
8
6
10
11
11
9
8
11
11
9
7
5
7
5
7
5
9
4
9
4
10
8
6
7
5
7
5
7
5
9
4
9
4
10
8
6
4
8
4
10
4
11
4
5
7
10
8
10
13
10
7
6
8
4
8
9
5
10
8
15
11
8
10
13
10
7
6
11
8
10
9
10
9
7
8
10
6
12
7
8
6
9
9
10
11
9
9
10
8
9
11
7
11
7
11
9
11
7
11
7
12
9
11
11
11
9
11
11
11
9
13
9
13
9
11
11
11
9
11
11
11
9
13
9
13
9
13
9
13
9
13
9
13
9
12
12
10
8
12
12
11
8
12
12
10
10
11
11
10
14
12
12
11
8
12
11
11
10
11
11
11
10
11
11
10
10
11
11
10
13
10
9
6
10
11
7
10
8
5
5
8
10
9
9
9
6
10
10
9
6
11
5
5
8
10
9
9
9
6
10
10
9
6
11
8
9
8
7
10
9
6
10
12
6
11
5
8
5
8
8
8
5
8
9
7
7
7
7
6
6
6
8
8
7
8
11
11
7
8
7
8
9
7
7
7
7
6
6
6
6
8
7
11
8
8
7
8
11
11
7
8
7
8
4
9
9
6
7
7
6
10
9
6
7
7
5
9
8
8
9
8
8
8
9
9
9
6
7
7
5
9
8
8
9
8
8
8
9
8
8
8
9
8
8
8
9
8
9
10
10
10
10
9
11
8
8
9
12
8
6
8
6
10
8
7
8
6
10
8
7
9
11
8
8
9
12
8
6
8
6
10
8
7
8
6
10
8
7
5
5
5
5
5
5
10
8
6
10
8
7
8
6
10
8
7
8
7
10
12
10
12
12
12
10
12
12
9
7
12
9
8
12
12
10
12
12
9
7
12
9
8
12
9
8
12
9
8
8
11
7
13
13
7
13
11
7
7
12
11
7
11
9
11
7
13
13
7
13
11
7
13
13
7
13
11
7
7
12
11
7
10
9
11
7
13
13
7
13
11
10
9
5
12
6
11
9
9
9
11
8
16
14
11
8
10
8
10
8
12
7
9
9
11
9
15
9
8
10
9
12
9
16
16
10
9
12
9
15
9
8
14
13
14
13
11
11
8
13
14
14
14
14
8
11
9
14
8
11
15
14
13
14
11
11
12
14
10
13
14
13
16
12
12
14
12
13
14
13
15
13
14
13
17
2
8
7
6
2
8
7
7
10
8
7
9
10
8
8
11
2
8
7
5
2
8
7
9
10
8
7
9
10
8
8
11
10
8
7
10
8
8
8
11
18
16
18
17
22
14
18
14
18
17
18
17
26
17
18
14
8
7
9
9
10
10
12
10
15
10
11
8
12
10
10
9
8
12
8
12
11
10
9
9
10
9
10
6
7
14
6
7
10
6
7
14
6
7
10
13
14
13
10
9
6
7
14
6
7
10
13
14
13
10
9
13
14
14
10
9
8
6
8
6
6
8
8
7
11
11
5
7
8
7
6
7
8
11
9
6
7
8
6
7
8
6
7
8
6
7
6
8
8
7
11
12
5
7
7
7
6
7
8
11
9
6
7
8
6
7
8
6
7
8
6
7
11
11
12
12
12
11
10
13
10
12
10
10
11
12
13
13
10
13
11
8
10
10
11
12
11
11
10
13
10
12
9
11
10
9
8
10
9
9
9
11
9
9
11
4
4
9
4
6
4
11
7
8
9
8
10
9
8
10
12
9
9
11
6
4
9
4
9
4
11
5
7
9
8
10
9
9
9
10
8
11
9
8
12
7
4
7
5
8
6
6
7
4
7
5
5
6
5
6
6
5
6
6
7
5
5
7
6
5
6
5
7
5
5
8
6
7
5
6
6
7
5
5
6
7
5
6
5
7
5
5
8
6
8
5
8
7
9
9
8
8
12
8
10
12
10
11
11
12
10
10
8
7
12
8
10
12
10
11
11
12
10
12
9
11
10
12
10
11
15
10
6
6
9
6
6
9
12
7
5
12
8
6
10
11
15
10
6
6
9
7
6
9
12
7
5
12
8
6
12
7
5
12
8
6
12
8
5
13
9
6
8
8
8
8
8
9
7
8
10
10
11
7
10
5
11
5
8
9
7
8
10
10
11
7
10
5
11
5
10
5
10
5
8
7
12
8
10
9
11
11
4
9
10
9
14
12
9
11
9
11
11
4
9
10
9
14
9
10
4
12
9
9
9
9
9
10
7
9
9
10
8
9
6
9
9
9
9
9
10
7
9
9
10
8
9
9
10
7
9
9
10
7
9
6
8
6
6
10
7
8
6
6
10
8
10
10
10
5
9
8
12
9
8
8
12
12
8
6
6
10
7
8
6
6
10
8
11
10
10
5
9
8
12
10
9
8
12
9
7
8
6
9
9
8
11
9
8
8
12
12
5
5
5
6
6
5
5
6
8
9
10
13
10
5
5
7
13
10
5
5
10
4
6
4
6
4
6
4
6
7
9
9
13
10
5
5
7
13
10
5
5
10
11
10
5
5
7
13
10
5
5
10
4
6
4
6
4
6
4
5
4
6
4
6
4
6
4
6
4
6
4
6
4
4
10
10
11
8
11
11
5
5
5
10
7
7
11
7
9
7
6
6
9
10
10
11
8
11
11
5
5
5
10
7
7
11
7
9
7
6
6
9
7
7
11
7
9
7
6
6
9
5
5
5
5
5
5
6
5
6
5
5
5
5
5
5
5
6
6
6
5
11
11
3
11
6
5
5
5
5
5
5
6
5
6
5
5
5
5
5
5
5
6
6
6
5
11
11
3
11
6
11
11
3
11
6
6
8
9
10
12
8
6
6
8
9
10
12
7
7
11
11
11
11
11
15
11
10
11
9
9
11
11
11
11
11
14
9
8
10
7
10
7
9
4
4
10
11
7
7
11
10
7
10
8
10
11
7
7
10
11
11
7
7
3
9
11
7
10
8
10
11
7
7
3
7
11
11
7
7
3
8
13
12
13
12
12
13
12
13
8
7
11
8
7
12
13
12
13
12
11
12
12
14
8
7
11
8
7
12
8
7
11
8
8
12
11
10
10
10
7
5
6
7
10
9
7
8
8
8
10
8
11
7
5
6
7
10
9
7
8
8
7
7
8
8
7
7
3
11
10
10
10
10
10
9
11
11
11
11
11
10
10
11
9
10
10
10
10
10
12
10
12
10
10
11
9
11
11
11
11
10
10
11
9
5
6
9
5
6
7
5
5
5
9
5
6
7
6
5
7
9
5
7
8
5
5
7
9
5
7
9
5
5
5
9
5
6
6
5
5
5
9
5
6
7
6
5
7
10
5
7
8
5
5
7
9
5
7
8
5
5
7
9
5
7
8
5
5
7
10
5
7
9
5
10
5
6
6
6
10
8
10
7
10
11
10
9
8
10
10
13
7
8
7
6
6
6
10
8
10
7
10
11
10
9
8
10
10
12
6
11
10
9
8
10
10
12
7
6
8
5
7
6
7
7
5
6
7
5
8
6
8
6
8
4
11
4
11
4
10
11
4
11
4
10
4
11
10
4
10
4
10
4
10
5
6
7
7
5
9
6
8
6
8
4
10
4
10
4
10
10
12
4
10
4
11
10
7
9
7
6
6
7
9
7
6
10
8
11
8
8
7
10
7
6
10
8
11
8
8
8
8
9
7
10
6
8
9
12
10
8
8
10
10
8
9
9
9
11
9
12
9
6
10
9
5
10
8
7
5
8
5
7
5
6
7
7
5
6
10
9
7
6
4
7
8
5
8
5
5
7
6
4
8
7
5
8
6
10
10
8
6
9
9
7
8
10
9
8
6
10
10
8
6
10
10
10
10
10
10
10
10
8
9
12
9
9
9
12
9
11
11
11
13
11
10
11
9
9
9
12
9
10
11
11
13
10
10
11
9
10
11
11
13
11
10
11
9
9
10
12
10
11
10
12
10
12
10
14
14
11
10
13
13
11
10
12
10
11
10
12
10
12
10
15
14
11
10
13
14
11
10
8
13
12
14
13
11
12
8
8
9
9
9
9
9
11
7
9
11
9
7
9
11
9
4
8
7
9
9
9
9
9
11
7
9
11
9
7
9
11
9
7
9
11
9
7
9
11
9
4
5
2
6
2
3
8
5
2
6
2
5
7
8
7
6
6
3
6
2
6
6
9
5
4
6
2
5
7
5
2
6
2
5
7
8
7
6
6
3
6
2
6
6
9
5
4
6
2
5
4
4
7
8
6
9
6
4
6
2
5
7
5
6
7
10
8
10
9
8
11
7
10
8
10
11
8
11
9
9
10
9
10
9
11
14
7
10
8
10
10
9
11
10
9
10
9
10
9
11
14
10
9
10
8
11
9
11
12
11
11
11
8
11
11
11
7
4
4
5
4
5
7
4
5
8
7
9
6
5
6
9
4
7
11
11
6
5
9
4
4
5
4
5
7
4
5
8
7
9
6
5
6
9
4
7
6
9
6
6
6
9
4
7
6
9
4
7
8
8
7
10
7
5
8
9
9
8
10
9
6
7
5
7
6
9
11
8
7
7
10
7
5
8
9
10
8
10
9
6
7
5
7
6
8
11
6
7
5
7
7
8
11
12
5
10
7
5
5
6
12
13
6
5
13
10
11
7
6
7
10
6
4
10
4
6
5
7
9
6
8
4
9
4
8
4
8
7
9
10
9
6
6
12
4
8
4
7
6
7
10
7
9
4
5
5
5
5
5
10
12
7
5
7
10
4
6
4
6
5
4
8
5
4
6
4
12
4
3
10
12
7
5
7
10
4
6
4
6
5
4
8
5
4
6
4
12
4
4
4
6
4
12
4
4
4
7
9
9
7
8
11
6
8
7
6
9
8
10
8
10
10
9
8
10
8
10
10
7
9
7
9
8
11
7
7
6
7
9
8
10
8
10
10
8
8
10
8
9
11
8
8
10
8
10
10
10
10
11
10
20
12
19
11
5
9
11
11
12
10
11
20
5
9
11
21
6
9
10
22
6
10
22
6
13
12
7
19
13
12
7
8
9
10
12
10
6
32
6
13
12
7
7
44
7
10
10
22
19
12
7
7
37
14
5
8
5
9
7
10
9
10
12
10
13
10
12
10
12
9
4
7
10
9
10
12
10
13
10
12
10
13
9
14
10
13
10
12
10
13
9
4
4
4
9
4
9
4
5
5
6
5
5
5
5
7
5
5
7
8
4
9
4
9
4
5
5
6
5
10
5
7
10
7
8
10
8
7
11
6
8
5
5
5
7
5
5
7
8
4
8
14
8
14
4
3
14
8
13
9
7
6
11
6
6
6
7
3
14
8
14
4
3
14
8
13
9
6
6
11
6
6
6
7
3
7
6
6
10
6
6
9
6
9
9
11
6
8
10
12
6
10
11
10
11
10
10
11
13
10
9
12
5
11
11
10
10
11
10
11
14
10
10
11
11
10
11
10
14
8
7
9
4
10
5
9
8
4
7
4
5
8
12
4
9
9
4
5
9
4
12
12
8
5
10
5
9
8
5
7
4
5
7
12
4
9
9
4
5
9
4
13
12
8
7
7
6
8
7
9
10
6
4
7
4
11
12
4
9
9
4
4
12
4
12
8
5
4
10
8
6
8
9
5
7
9
7
6
7
7
8
8
8
12
12
18
11
11
12
13
11
11
12
9
5
6
7
7
8
8
8
12
13
17
12
11
12
13
11
11
12
11
6
9
14
11
11
12
13
11
11
12
11
14
5
7
7
6
5
8
5
7
7
8
10
8
6
8
5
6
5
7
7
6
5
8
5
7
7
8
10
8
6
8
5
6
5
6
8
11
8
11
8
12
10
11
7
11
11
9
7
13
16
11
8
12
11
11
7
11
11
9
6
13
16
12
7
11
11
9
6
13
16
4
7
4
4
8
7
8
7
7
6
8
7
8
7
7
7
7
6
8
7
4
6
4
6
8
7
8
7
7
6
8
7
4
6
4
6
8
7
8
7
8
5
8
6
6
7
8
5
8
6
6
7
6
9
11
5
8
7
3
4
6
9
11
4
8
6
9
4
10
6
9
11
5
8
7
3
5
6
9
11
4
9
6
9
4
10
8
7
6
12
4
4
6
9
11
4
10
6
9
5
10
4
10
4
7
3
9
4
8
3
8
4
7
8
8
8
9
9
7
8
9
11
4
7
3
7
4
7
7
8
9
9
9
8
8
9
11
7
8
11
12
8
9
7
8
9
10
7
10
8
8
9
9
8
8
8
4
8
9
8
13
6
11
8
9
9
8
9
9
8
8
8
4
8
9
7
15
6
7
8
14
7
12
10
8
8
10
8
8
8
10
8
10
10
10
8
10
10
10
8
8
8
10
8
10
10
10
8
10
10
10
8
8
8
10
8
10
10
10
11
8
10
10
10
10
10
10
11
8
10
7
7
6
4
10
6
4
9
9
9
6
5
7
7
4
10
6
4
9
9
9
4
10
10
10
10
11
8
10
7
7
6
4
10
6
4
9
9
9
6
5
7
7
4
10
7
4
9
9
10
4
11
9
10
6
7
9
10
9
6
7
10
7
7
10
7
7
10
9
9
6
7
10
9
10
6
7
9
7
7
10
7
7
10
9
10
6
7
9
7
7
10
7
7
10
9
9
6
7
10
11
11
10
8
7
5
8
4
7
7
5
8
4
7
5
7
7
7
5
8
11
11
11
7
7
5
8
4
7
8
4
7
4
8
6
6
7
6
14
6
6
7
5
15
11
11
11
7
6
7
21
5
12
11
10
8
9
6
10
5
12
7
7
9
11
6
12
11
9
4
5
10
5
10
5
12
7
9
9
10
5
10
5
12
23
16
14
12
13
14
13
11
16
14
11
11
9
14
11
11
11
14
13
11
16
14
11
11
9
14
11
11
12
14
11
11
9
14
11
11
12
8
10
8
8
8
10
8
9
11
7
13
7
6
5
8
6
5
8
8
10
8
8
8
10
8
9
11
7
13
6
6
5
8
6
5
8
6
5
8
6
5
8
8
10
12
10
8
10
12
10
13
11
13
10
14
11
12
12
8
10
12
10
13
11
13
10
14
11
11
12
13
11
13
10
14
11
12
12
12
11
8
9
11
9
8
8
11
9
9
11
10
6
9
11
11
7
8
8
11
9
9
11
10
6
9
11
11
7
9
13
11
6
9
11
11
7
11
8
7
8
8
9
7
9
9
12
12
9
10
12
12
9
10
8
8
8
8
9
8
9
10
13
12
9
10
12
12
9
8
12
12
9
11
12
12
9
10
11
11
10
11
12
10
11
10
8
6
8
5
12
8
7
8
6
7
5
11
8
6
9
7
11
10
11
10
8
6
8
4
13
8
7
8
6
12
11
7
7
9
10
10
9
10
8
8
9
10
10
10
9
10
8
8
9
10
10
8
9
10
12
9
7
11
6
7
4
10
9
4
13
8
7
10
6
7
4
10
10
4
13
11
11
12
13
11
8
8
4
10
9
4
13
7
7
9
7
7
7
9
10
7
9
8
8
5
6
9
7
5
6
10
8
7
7
9
9
7
9
7
8
5
6
9
8
5
6
10
8
5
7
10
8
5
7
10
8
7
7
9
7
11
10
5
6
9
11
11
5
13
4
4
8
4
8
9
7
4
6
5
8
12
11
5
6
7
4
4
8
4
8
9
7
4
6
6
8
10
10
10
6
4
12
7
9
7
4
6
5
8
9
7
10
9
7
3
10
6
7
6
7
6
7
10
9
7
10
9
7
3
11
6
7
6
7
6
7
10
6
7
6
7
6
7
10
6
7
6
7
6
7
10
9
7
3
10
4
5
4
7
8
7
6
4
5
4
7
7
7
4
8
7
7
12
7
7
12
4
5
4
7
7
7
4
8
7
7
12
7
7
12
7
7
12
7
7
12
7
7
12
8
5
9
5
7
7
7
7
8
6
8
5
8
6
8
6
8
8
13
8
7
6
8
7
7
8
5
8
6
14
8
6
7
6
8
6
7
7
8
8
13
8
7
6
7
10
5
9
5
8
6
14
14
7
7
9
9
5
9
10
9
6
8
7
7
7
7
7
7
7
7
7
7
7
7
7
7
9
6
9
5
9
9
9
6
8
7
7
7
7
7
7
7
7
7
7
7
7
7
7
9
6
7
7
7
7
5
7
7
7
7
7
7
7
7
7
4
6
12
12
13
9
12
12
14
9
12
8
12
8
12
8
12
8
12
12
13
9
12
8
12
8
12
8
12
9
12
8
12
8
12
8
12
9
14
10
14
10
7
7
7
8
7
7
7
8
8
8
7
7
9
8
7
10
14
10
13
11
7
7
7
8
7
7
7
8
8
8
7
7
9
8
7
10
9
8
7
7
9
8
7
5
5
9
9
5
5
8
12
8
8
5
7
4
6
8
9
5
6
4
4
5
5
7
10
6
5
8
11
9
8
6
6
4
6
8
9
5
6
4
4
4
12
7
5
5
7
8
8
5
7
4
6
6
5
6
4
4
5
6
4
5
8
6
4
4
12
11
21
7
9
7
12
8
11
7
11
11
12
9
7
8
7
12
8
10
7
11
9
10
7
5
5
5
5
7
6
7
5
5
5
10
7
7
7
5
2
9
7
8
5
2
9
8
10
5
5
5
5
7
6
7
5
5
5
5
5
7
7
7
5
2
9
7
8
5
2
9
8
10
5
2
9
7
8
5
2
7
2
7
10
15
7
12
7
16
7
14
7
12
7
16
10
15
7
14
7
14
7
12
7
17
10
15
7
14
7
15
6
14
7
6
10
8
10
6
10
9
9
8
10
9
10
10
10
9
10
11
10
8
10
6
10
9
9
8
10
9
10
10
10
9
10
11
10
9
10
10
10
9
10
11
8
9
8
9
8
8
8
9
13
10
5
6
14
14
11
5
6
10
5
7
8
8
8
9
13
10
5
6
14
14
11
5
6
10
5
8
7
6
8
10
6
7
8
10
7
7
7
8
7
8
7
7
6
6
9
9
7
8
8
8
6
6
8
6
8
7
8
7
7
7
8
9
7
7
9
8
6
7
8
9
7
8
8
8
7
8
10
8
10
8
8
8
8
8
7
5
6
9
9
11
6
7
8
7
5
8
9
7
8
8
7
10
6
5
6
9
9
11
6
7
10
11
5
5
18
6
5
6
9
9
11
6
7
8
8
8
9
9
9
8
9
5
9
8
6
7
5
7
5
8
7
5
7
5
7
5
8
6
8
8
9
8
8
9
9
9
8
9
6
8
8
5
7
5
7
5
8
7
5
7
5
7
5
8
6
8
10
5
7
5
7
5
8
7
5
7
5
7
5
8
6
8
9
9
6
8
9
5
6
5
6
5
10
6
7
7
9
6
10
6
6
5
6
8
5
6
5
6
5
4
6
6
7
7
10
6
10
5
7
5
6
8
9
10
4
4
3
7
9
5
11
6
6
5
6
8
6
10
6
6
5
6
9
9
7
5
10
10
10
10
10
9
10
7
5
11
10
9
10
10
9
10
7
5
11
5
6
9
5
7
9
9
9
7
5
10
11
10
10
10
8
11
10
12
8
10
9
8
10
8
10
8
10
8
10
11
8
10
10
12
8
10
9
8
10
8
10
8
10
8
10
11
8
10
9
4
5
8
9
10
8
10
8
10
11
8
5
5
5
5
15
15
3
11
11
16
14
7
7
9
7
7
7
9
6
8
7
10
8
7
7
9
6
8
7
10
8
7
7
10
7
7
8
11
7
6
3
5
9
11
6
5
5
5
6
6
3
5
9
11
7
5
5
5
6
6
8
12
6
10
11
11
12
11
10
11
7
10
11
12
11
12
11
12
11
10
10
7
10
11
12
11
13
10
7
10
11
12
11
12
12
9
5
6
7
8
8
9
11
7
7
12
4
7
17
7
7
8
9
4
7
17
7
7
7
9
9
11
7
7
12
4
7
17
7
7
8
9
4
7
17
7
7
7
9
4
7
17
7
7
7
9
9
6
9
5
8
7
10
7
5
5
6
3
4
6
5
6
5
6
3
4
5
9
7
10
7
5
5
9
4
11
6
5
9
10
7
7
9
7
5
5
6
3
4
11
6
5
9
11
10
5
7
5
8
5
7
5
7
7
5
6
5
6
5
6
9
3
5
7
5
8
5
7
5
7
7
5
6
5
6
5
6
9
2
8
9
7
5
6
5
6
5
6
5
6
5
6
5
6
5
6
9
10
9
14
10
10
10
14
9
10
10
15
10
10
9
15
9
10
9
14
10
10
10
14
9
10
10
15
10
10
9
15
9
10
10
15
10
10
9
15
9
7
8
7
7
8
8
7
7
7
7
7
9
9
6
10
8
10
6
11
7
8
7
7
7
8
7
7
7
7
7
9
9
6
10
8
10
6
11
4
10
9
6
10
8
10
6
11
8
9
8
10
7
8
10
8
6
10
9
11
8
10
11
11
7
10
9
8
10
7
8
10
8
8
10
9
12
8
10
11
11
7
4
7
12
7
6
8
10
10
7
10
8
9
7
7
11
9
12
12
7
6
7
10
10
10
7
9
9
7
8
9
11
11
10
11
8
8
8
7
8
10
10
9
13
13
13
15
10
8
9
12
7
7
10
10
11
7
7
10
10
15
14
13
13
15
10
8
10
11
7
7
10
10
11
7
7
10
10
16
7
7
10
10
11
7
7
10
10
15
4
5
8
8
4
6
9
9
10
10
12
11
7
9
6
4
5
9
10
4
6
9
9
10
10
12
11
7
9
6
12
11
7
9
6
10
8
10
7
11
8
10
7
12
7
9
13
8
8
10
8
10
7
10
9
10
7
12
8
8
13
8
8
12
8
8
13
8
8
9
9
16
8
10
10
9
8
11
9
6
10
8
5
10
7
10
10
5
8
11
10
9
8
11
8
6
10
8
5
10
7
11
14
10
8
6
10
8
5
9
17
10
5
8
5
6
5
5
5
5
5
5
5
5
5
5
5
5
7
7
7
9
7
9
10
6
9
17
5
6
5
5
5
5
5
5
5
5
5
5
5
5
9
9
7
9
11
7
9
23
7
8
6
5
7
3
6
6
5
5
6
7
4
7
7
8
6
5
7
3
6
6
5
5
5
7
4
7
6
4
5
4
8
11
9
6
9
7
6
5
6
8
9
6
9
7
6
5
6
8
6
5
6
13
13
14
13
13
13
13
13
14
13
13
13
13
13
5
6
6
7
6
8
6
7
13
8
8
7
4
9
7
7
5
4
5
6
6
7
6
8
5
7
8
8
7
4
9
7
7
5
4
10
11
11
10
12
11
9
8
9
9
12
9
9
9
12
9
11
7
7
5
11
7
7
5
6
5
9
5
7
6
8
6
8
7
9
6
8
6
8
7
11
11
7
7
5
11
7
7
5
6
5
9
5
7
6
8
6
8
7
9
6
8
6
8
7
11
5
6
5
7
5
7
7
4
8
6
8
7
8
6
8
6
6
7
10
7
7
7
7
8
8
8
7
12
10
12
9
12
10
14
9
8
8
7
7
8
8
7
7
13
10
13
11
12
10
13
10
12
10
13
9
5
7
5
12
5
7
5
12
12
14
11
12
9
12
16
10
6
7
5
12
5
8
5
12
12
14
11
12
9
12
16
10
11
10
12
11
11
13
11
13
10
10
10
6
11
11
11
8
7
8
11
12
10
10
10
10
6
8
11
12
6
11
13
6
7
13
6
6
13
6
7
13
6
6
13
6
7
7
6
6
6
6
7
2
6
7
13
6
6
13
6
7
13
6
6
6
7
2
7
10
11
6
8
10
21
6
7
12
6
7
7
6
6
6
6
7
6
7
7
6
6
6
6
7
6
7
7
6
6
6
13
2
8
7
5
5
4
6
8
7
5
5
13
8
10
8
9
10
9
9
9
8
7
5
5
4
6
8
7
5
5
13
8
10
8
9
10
9
9
8
9
10
9
9
9
6
5
7
9
8
4
7
9
6
4
10
9
4
6
8
7
6
4
10
6
16
10
7
10
4
10
9
4
6
8
7
6
4
10
7
7
6
8
7
6
5
10
10
4
6
8
7
7
13
8
4
5
5
5
6
7
6
4
6
3
5
6
9
7
7
8
7
6
3
7
7
3
5
6
5
6
3
5
6
8
7
7
10
7
6
8
4
7
3
5
6
5
3
6
4
9
7
6
6
4
7
4
7
5
5
7
8
7
5
8
9
7
5
4
6
9
5
6
6
4
6
9
4
4
5
7
8
7
6
8
8
7
5
8
9
7
5
4
6
9
5
6
6
4
5
10
4
4
5
7
9
7
6
5
6
9
5
6
6
4
6
9
4
4
4
7
9
7
6
3
11
10
11
10
12
2
9
6
9
12
13
5
6
15
12
13
5
6
15
5
3
11
11
12
11
13
2
10
5
9
12
13
11
15
12
13
11
15
5
8
9
8
8
5
8
8
8
2
5
5
8
2
5
6
7
3
8
9
9
9
5
9
7
6
2
5
5
8
3
5
6
8
9
6
10
7
6
10
3
4
6
7
3
6
8
8
3
7
3
9
9
7
5
5
11
9
8
5
5
13
13
12
6
2
13
13
11
8
3
10
9
8
5
5
13
13
12
6
2
13
13
11
8
3
12
13
11
11
7
8
8
6
7
8
8
7
7
7
8
5
7
8
7
6
7
8
8
6
7
8
8
7
7
7
8
5
7
8
7
6
7
7
8
5
7
8
7
7
8
7
8
7
10
8
4
7
8
7
8
7
12
8
7
5
11
10
6
8
10
9
6
8
8
7
8
7
11
9
7
5
11
10
6
8
10
9
6
8
10
10
6
8
10
9
6
8
9
9
6
7
5
6
8
9
9
6
7
5
6
8
6
7
8
9
9
6
7
8
9
9
9
9
6
7
5
6
8
6
7
8
9
9
6
7
8
9
9
7
6
8
9
9
6
7
8
9
9
8
8
8
7
8
9
7
7
8
8
10
7
8
8
8
7
8
8
10
8
8
8
10
8
8
7
9
9
12
8
12
7
10
12
9
12
10
12
12
12
11
10
8
12
8
12
7
10
12
10
14
10
12
12
12
11
10
8
6
9
12
6
6
6
10
8
12
12
10
12
12
10
9
8
8
13
13
12
11
9
8
7
5
8
9
9
7
5
8
9
8
7
8
8
10
8
7
9
9
10
5
9
8
10
2
5
8
9
8
7
8
8
10
8
7
9
9
10
5
9
8
10
2
2
2
4
9
8
10
7
8
7
5
6
10
8
9
8
9
8
7
5
10
8
11
11
11
10
11
11
11
10
8
9
8
9
8
7
5
10
8
11
11
10
10
11
11
10
10
5
11
10
10
8
7
6
6
7
9
7
3
3
3
3
7
3
7
4
7
7
4
8
3
7
8
8
7
3
3
3
3
7
3
8
3
7
7
4
8
3
7
8
9
8
7
4
6
5
4
7
3
7
7
5
7
3
6
10
10
9
6
10
10
9
9
6
7
5
9
6
7
9
10
9
6
10
10
9
11
6
7
5
9
6
7
9
6
8
5
11
8
7
9
9
6
4
6
8
8
7
6
7
6
4
6
8
9
7
12
10
11
6
10
11
12
9
11
11
7
11
8
10
11
6
10
11
12
9
11
11
6
7
5
8
7
7
10
8
10
9
12
10
10
10
5
5
8
8
7
10
8
10
8
12
10
4
5
12
8
12
9
5
7
4
10
8
13
4
10
10
8
5
10
12
8
9
11
6
5
4
10
10
8
5
10
13
7
11
11
9
2
7
9
2
8
6
5
5
5
8
5
4
8
10
10
9
9
10
10
9
2
7
9
2
8
6
5
6
6
9
5
4
8
11
10
9
10
11
10
9
8
10
10
9
9
10
10
9
9
6
6
7
7
6
6
7
7
5
6
14
5
6
13
6
6
7
7
5
6
14
5
6
13
5
6
14
5
6
13
12
12
10
12
11
7
8
12
8
7
10
12
10
12
10
12
10
7
9
12
8
7
10
12
10
7
9
12
8
7
10
12
10
8
8
10
8
8
8
10
8
10
9
10
9
8
8
10
8
8
8
10
8
10
9
10
9
10
9
10
9
10
9
8
8
10
8
9
11
12
9
9
10
12
9
10
9
13
10
11
9
12
10
6
10
10
12
9
10
9
13
10
11
9
12
10
6
10
9
13
10
11
9
12
10
6
9
9
11
10
13
9
9
8
13
9
9
7
10
10
11
13
13
9
9
8
13
9
9
7
6
8
12
4
10
6
11
11
10
10
9
9
11
10
3
5
3
7
3
6
3
6
3
6
3
8
7
6
3
4
7
8
9
13
11
5
13
8
9
13
8
8
12
2
3
6
3
8
7
6
3
4
7
8
9
13
11
5
13
8
9
7
6
8
8
12
2
7
10
7
9
7
9
7
10
6
12
8
7
8
8
9
7
8
8
9
9
8
9
6
9
6
12
8
8
8
9
8
7
8
8
9
9
7
5
7
7
7
5
8
7
5
5
8
6
5
5
11
5
6
10
7
5
7
7
7
5
8
7
5
5
7
6
5
5
11
5
6
10
5
5
11
5
6
10
9
9
4
4
10
5
4
10
4
4
10
5
4
7
12
12
12
13
4
4
10
4
4
10
5
4
10
4
4
9
5
4
7
12
12
12
6
7
4
4
10
5
4
10
4
4
9
5
4
4
3
12
12
12
6
7
4
4
10
13
10
8
8
8
5
14
10
9
11
11
6
5
10
6
5
7
13
11
9
10
3
11
6
5
9
6
5
7
9
9
10
8
9
5
5
9
6
6
8
10
6
6
7
7
8
8
7
8
8
7
15
14
7
12
13
6
5
3
10
6
8
8
8
7
8
6
6
15
8
5
8
12
13
6
5
3
10
6
9
8
8
8
6
8
8
8
6
9
6
8
6
9
7
8
8
8
8
8
6
8
8
8
6
9
6
8
6
9
7
8
8
9
6
8
6
9
7
8
8
15
12
5
7
4
5
13
11
5
7
14
3
10
14
2
7
8
8
8
3
10
14
8
8
8
5
13
11
5
7
14
3
10
14
2
7
8
8
8
3
10
14
8
8
8
7
4
3
7
8
8
6
3
10
10
8
11
10
10
10
10
11
12
10
10
10
10
9
11
10
10
9
10
11
12
10
11
3
10
10
10
10
10
10
10
10
11
12
10
11
11
12
10
11
3
11
7
8
10
8
6
9
11
7
8
11
8
6
9
6
10
9
8
6
10
9
10
11
7
8
11
8
6
9
6
10
9
8
6
10
9
10
6
10
9
8
6
10
9
12
14
6
7
10
6
6
8
9
6
11
10
7
7
12
8
8
8
9
8
8
5
7
6
7
9
6
11
10
8
7
12
8
8
8
8
8
8
6
7
4
7
8
8
8
8
8
8
5
7
9
8
6
6
6
5
6
4
6
6
6
6
6
7
5
7
6
7
6
7
7
7
5
7
6
7
6
7
5
6
4
6
6
6
6
6
7
5
7
6
7
6
7
7
7
5
7
6
7
6
7
8
7
5
7
6
7
6
7
7
7
5
7
6
7
6
7
7
11
13
11
10
9
11
6
13
12
5
4
10
13
11
10
11
8
10
9
11
6
13
12
5
4
10
13
11
10
11
14
11
5
4
10
14
9
6
4
13
12
15
9
11
15
9
8
6
10
7
5
10
8
6
10
13
10
10
15
9
8
6
10
8
5
10
8
6
10
13
10
14
9
7
8
9
10
7
8
9
19
8
10
10
7
8
9
10
7
8
9
19
8
10
10
7
8
9
10
9
8
10
10
7
8
9
10
11
11
10
10
11
12
11
11
5
5
5
5
10
10
10
10
5
11
11
11
11
5
10
10
10
10
5
10
10
10
10
5
10
10
5
5
7
5
14
4
5
4
5
10
10
5
5
7
5
14
4
5
4
5
10
10
5
5
9
5
5
13
5
5
9
5
5
15
14
7
6
13
11
5
5
9
5
5
13
5
5
9
5
5
15
14
7
6
13
11
13
7
6
13
11
11
7
7
15
7
8
13
8
8
11
8
8
13
8
8
12
7
7
15
8
8
12
8
8
13
8
8
12
8
8
10
11
8
11
8
11
8
12
8
8
8
12
5
12
5
6
4
11
8
11
8
8
8
11
6
11
5
11
7
9
11
6
11
5
6
4
8
8
11
6
11
5
6
4
4
4
11
5
5
13
4
12
8
3
10
3
9
7
3
10
6
6
12
4
12
8
3
10
3
9
7
3
10
12
8
3
10
3
8
7
3
10
3
11
6
5
6
5
10
10
6
5
6
5
6
5
9
11
12
11
7
10
6
11
7
8
5
6
5
6
5
9
11
13
12
7
10
6
11
7
8
5
11
7
10
7
11
7
9
5
11
7
8
5
5
8
7
2
5
9
6
3
4
7
6
7
6
6
7
6
6
6
7
5
7
7
3
4
6
6
7
6
6
7
6
6
6
4
3
6
6
8
7
6
6
7
6
6
7
6
7
6
7
9
9
9
9
7
10
7
10
8
10
8
12
9
9
9
9
7
10
7
10
8
10
8
12
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
8
6
8
8
8
6
8
8
7
6
8
4
8
7
6
7
8
4
7
8
8
6
8
7
8
6
8
8
5
8
12
7
8
7
6
12
5
10
5
8
12
7
8
4
9
12
5
9
19
7
7
10
9
8
7
10
9
7
7
5
7
7
7
5
7
7
7
10
9
7
7
10
9
7
7
5
7
7
7
5
7
7
7
5
7
7
7
5
7
6
6
7
6
6
6
8
6
6
13
6
6
10
4
10
4
7
13
8
6
6
13
6
6
10
4
10
4
7
13
8
4
10
4
7
13
10
13
7
6
8
6
5
6
8
7
11
9
3
5
6
6
8
5
6
7
6
7
8
6
9
10
3
5
5
7
7
6
5
8
5
6
5
5
6
6
8
5
6
7
5
6
6
8
8
6
8
8
5
7
10
4
9
9
8
7
6
5
10
7
8
6
8
9
6
8
8
5
7
10
4
9
9
8
7
6
5
10
7
8
8
7
6
5
10
7
8
4
6
5
10
7
8
7
4
4
7
7
4
4
7
7
8
7
7
6
7
7
5
8
4
4
7
7
4
4
7
7
8
7
7
6
7
7
5
8
7
7
7
6
7
7
5
8
8
7
7
6
7
7
5
7
10
11
10
9
10
11
10
10
7
8
7
16
20
11
10
10
7
8
7
8
8
10
7
8
7
8
8
10
10
11
10
9
12
12
12
2
7
9
12
12
10
13
7
9
12
12
9
12
12
11
11
4
8
8
9
8
9
11
14
10
5
7
8
9
7
5
12
9
6
7
12
6
7
10
6
6
10
6
6
9
6
6
10
9
9
12
13
10
6
7
9
6
7
10
9
9
11
13
11
8
9
11
13
11
11
13
11
14
12
12
10
12
11
13
11
14
12
13
10
14
12
13
10
12
10
12
10
12
11
12
10
12
11
9
8
10
9
6
8
9
7
11
8
11
8
6
7
9
7
11
9
11
7
11
9
11
7
7
7
6
7
6
7
5
4
7
6
7
6
7
5
4
9
9
11
10
6
4
6
8
4
4
11
6
4
6
8
4
4
11
10
9
11
10
6
4
6
8
4
4
11
6
4
6
8
4
4
11
11
9
10
11
12
9
10
11
12
6
10
11
12
11
6
10
12
12
11
9
10
11
12
6
10
13
12
11
6
10
12
12
11
6
10
13
12
11
6
10
13
12
11
6
6
11
6
6
11
7
6
7
8
15
10
10
14
10
12
7
5
7
7
12
10
10
14
10
12
13
5
7
7
5
7
5
5
8
8
4
8
6
7
5
6
8
11
8
7
11
13
5
7
12
12
8
5
5
9
5
8
7
5
9
4
11
8
7
11
14
11
8
7
11
8
6
6
5
5
7
11
13
11
12
9
12
9
6
10
6
6
11
5
12
8
6
9
12
11
10
7
7
6
10
7
11
14
5
13
16
18
10
9
11
6
13
11
10
7
7
6
10
7
12
13
5
13
6
10
6
10
6
5
6
5
6
6
10
6
5
6
5
5
6
11
6
5
6
5
5
6
11
13
12
13
5
10
14
4
9
4
9
5
9
4
4
6
5
6
5
5
6
11
12
10
9
13
12
10
10
12
11
12
10
13
12
12
10
15
9
6
11
12
10
13
12
12
10
15
9
6
11
12
10
13
12
12
10
15
9
6
6
6
6
7
9
8
6
3
4
6
6
6
8
8
8
6
7
3
3
6
5
3
4
8
4
6
6
6
8
8
8
6
7
3
3
6
5
3
3
8
4
6
6
5
7
4
3
6
5
4
3
8
4
3
9
9
7
6
11
7
6
6
9
7
8
12
7
8
10
13
8
9
6
6
11
7
7
6
9
7
8
12
7
8
10
13
7
8
7
12
7
8
10
13
8
9
7
6
11
7
6
7
4
4
5
4
4
5
4
6
3
5
3
5
6
5
5
6
6
4
5
7
5
5
4
4
5
5
4
5
4
6
3
7
3
6
7
5
5
6
6
4
5
5
4
6
2
10
4
4
3
3
4
5
5
6
6
4
6
9
6
2
9
10
9
8
9
10
5
10
7
6
10
6
7
6
7
6
10
6
10
9
10
9
8
9
10
5
10
7
6
10
6
7
6
7
6
10
6
10
8
7
5
7
7
6
10
6
7
6
7
6
10
6
10
13
10
4
7
10
9
10
4
7
10
10
9
8
9
8
10
10
8
6
9
8
10
8
5
15
11
7
10
11
10
10
9
8
9
8
10
10
8
6
9
8
10
8
7
13
11
7
11
7
9
10
11
11
7
9
7
8
9
8
10
6
9
8
10
6
7
9
10
11
11
7
9
7
8
9
8
10
6
9
8
10
7
7
9
8
10
6
9
8
10
6
7
7
8
4
5
6
6
6
6
9
5
12
11
8
9
8
7
16
5
7
5
7
6
10
5
12
10
8
9
8
7
17
5
4
6
5
5
4
7
5
6
5
10
5
12
12
4
10
8
12
10
6
9
9
6
5
10
5
12
12
4
10
8
12
10
6
9
9
7
9
7
9
8
4
12
12
4
9
8
12
10
6
9
7
2
9
7
6
7
8
5
7
8
8
7
11
10
9
8
10
7
9
7
7
6
8
8
7
8
8
5
7
7
7
8
11
10
9
8
10
7
9
7
7
6
8
8
7
6
7
11
7
7
6
10
6
9
7
7
6
8
8
7
6
9
7
7
6
8
8
7
5
7
5
8
4
7
3
8
8
8
11
2
9
8
10
6
6
10
6
5
10
7
7
5
8
4
7
3
8
8
8
11
2
8
9
10
6
6
10
6
5
10
7
7
5
8
4
7
3
8
5
7
5
8
4
7
3
8
8
6
8
6
5
5
7
5
7
8
6
8
6
5
5
7
6
6
6
5
5
6
11
6
5
5
6
7
9
6
8
6
5
5
7
5
7
8
6
8
6
5
5
7
5
6
6
5
5
6
10
6
5
5
6
7
6
5
5
6
10
6
5
5
6
11
11
11
11
11
11
11
11
11
7
11
7
8
9
12
11
11
11
11
11
11
11
11
11
11
11
11
11
7
11
7
8
9
12
11
7
11
7
8
9
12
11
11
11
11
6
7
10
11
8
4
7
7
11
6
5
8
4
6
6
11
6
6
6
11
6
6
7
11
6
8
7
11
7
9
9
9
10
6
10
6
10
7
8
6
10
5
11
8
7
6
7
6
6
8
9
6
6
8
9
3
10
5
11
8
7
6
7
6
6
8
9
6
6
8
9
6
6
8
9
6
6
8
9
6
3
9
10
13
9
10
10
14
9
14
11
6
6
15
14
11
6
6
12
9
10
13
9
14
11
6
6
15
14
11
6
6
11
14
12
6
6
15
14
11
6
6
11
7
7
7
8
8
7
8
10
7
8
7
5
6
8
7
8
5
4
8
7
7
8
8
7
8
10
7
8
7
5
6
8
7
8
5
4
8
7
7
5
6
8
7
8
5
4
8
7
7
5
6
8
7
8
5
4
8
7
9
11
11
9
9
8
6
10
5
12
9
6
10
6
10
5
12
8
5
9
6
6
6
9
9
9
6
10
5
12
10
6
10
6
10
5
12
8
5
9
9
11
11
9
11
9
8
9
9
9
9
9
10
16
17
16
9
8
9
9
9
10
9
10
16
17
9
7
9
8
9
7
7
8
7
2
6
7
8
7
7
8
3
6
6
8
5
5
9
5
6
9
7
8
7
2
7
8
8
7
7
7
3
6
6
8
5
5
9
5
6
9
5
5
9
5
6
9
9
9
9
9
9
9
9
11
9
12
9
7
6
9
9
7
8
9
9
10
8
9
9
9
9
9
9
11
9
11
10
7
6
9
9
7
9
9
9
10
7
9
9
9
9
9
9
10
4
3
8
5
6
6
7
7
6
6
3
7
6
6
7
7
8
5
7
7
8
7
8
7
7
8
8
7
8
8
7
7
7
8
8
6
3
7
5
6
7
7
8
5
7
7
8
8
9
8
7
8
8
7
9
8
8
8
8
8
8
6
10
12
17
8
12
15
8
9
8
9
8
9
8
9
8
11
17
8
12
16
8
10
8
9
8
11
16
8
12
15
8
8
12
9
8
8
9
12
16
13
13
5
5
4
4
5
13
13
5
5
7
7
8
9
9
7
7
9
12
7
6
6
12
5
5
7
13
13
5
5
4
4
5
13
13
5
5
9
7
8
9
9
7
7
9
12
7
7
8
9
9
7
7
9
12
7
12
12
5
5
7
10
10
10
10
10
10
11
10
13
10
13
10
10
11
10
10
13
10
13
11
13
10
13
11
13
8
11
10
17
13
8
11
9
17
13
8
11
11
18
7
7
8
8
9
8
8
27
6
11
9
13
7
6
11
9
14
8
7
14
8
7
13
7
6
11
9
13
7
6
20
13
13
20
13
7
6
11
9
3
5
9
8
9
10
10
10
6
9
10
10
8
11
8
11
7
6
11
8
11
7
5
4
9
10
10
8
11
8
11
7
6
11
8
11
7
5
6
10
8
13
11
8
11
7
6
11
8
11
7
5
4
10
10
6
7
12
10
10
6
7
11
11
12
7
7
11
10
11
6
7
12
10
10
6
7
11
11
12
7
7
11
11
12
7
7
11
5
7
3
6
9
9
11
5
7
3
6
9
9
11
11
11
12
10
5
7
3
6
9
9
10
5
7
3
6
9
9
11
11
11
12
10
13
12
9
8
11
12
12
10
9
4
9
9
10
4
13
11
6
7
7
6
7
36
9
9
10
4
13
11
6
8
12
7
25
7
13
7
6
7
6
11
8
7
7
10
9
9
13
10
9
9
8
3
10
10
9
9
13
10
9
9
8
3
10
10
9
9
8
3
10
8
6
10
6
8
6
9
6
7
9
10
9
6
10
9
7
8
6
10
6
8
6
9
6
7
9
10
9
6
10
9
7
9
9
6
6
5
5
5
5
5
6
6
5
5
5
5
5
5
4
5
5
7
5
5
5
13
6
6
5
5
5
5
5
6
6
5
5
5
5
5
5
4
5
5
7
5
5
5
13
5
5
7
5
5
5
13
5
5
12
7
7
7
8
8
8
7
8
9
9
5
6
5
7
5
8
8
6
6
5
7
13
8
2
7
8
7
8
9
10
6
6
5
7
5
8
7
6
6
5
7
13
7
2
5
6
5
7
5
8
7
6
7
5
7
13
8
2
9
9
12
11
9
9
12
10
12
11
12
8
12
10
12
12
9
9
12
10
12
11
12
8
12
10
12
12
12
11
12
8
12
10
12
12
12
7
12
10
12
10
12
7
9
9
10
13
13
7
7
7
8
13
8
11
13
12
10
12
7
9
9
10
13
13
7
7
7
9
13
8
12
12
14
7
7
7
8
14
8
11
13
10
9
12
11
9
10
12
10
15
8
10
10
12
11
9
11
14
10
15
8
12
10
15
8
10
11
12
7
6
6
9
13
7
6
6
12
7
6
7
9
5
7
3
10
7
6
7
9
5
6
3
11
12
7
6
6
9
13
7
6
6
12
7
6
7
9
5
6
3
11
12
7
6
6
9
13
7
6
6
12
12
7
6
6
9
13
7
6
6
12
10
8
10
9
10
9
11
9
11
10
11
12
13
10
11
12
11
10
11
12
10
8
10
9
10
9
11
9
10
8
10
9
10
9
11
9
5
5
5
4
6
5
7
3
8
7
6
8
8
7
6
9
5
4
5
4
5
6
7
3
8
7
6
8
8
7
6
9
6
3
7
6
8
8
7
6
8
8
7
6
9
6
9
5
9
10
12
9
11
9
11
10
6
8
10
12
9
11
9
11
11
10
11
9
5
9
10
11
9
5
8
10
12
9
7
9
6
8
5
8
6
8
13
12
5
10
12
6
6
8
9
6
5
10
13
12
5
10
12
6
6
8
9
6
5
10
6
6
8
9
6
5
10
3
7
3
7
4
7
12
11
9
7
9
11
8
9
5
3
7
5
9
3
7
10
3
7
11
5
6
9
7
9
11
8
9
5
3
7
5
9
11
8
7
10
8
9
11
8
9
5
3
7
5
9
11
4
6
5
4
6
5
3
6
5
4
6
9
7
8
6
10
5
10
4
10
10
7
10
8
5
10
4
10
9
8
9
4
6
5
4
6
5
3
6
5
4
7
9
7
8
6
10
5
10
4
10
10
7
10
8
5
10
4
10
9
8
10
10
7
7
9
10
7
7
9
10
10
11
10
11
10
11
10
11
7
7
9
10
7
7
9
10
10
11
10
11
10
11
10
11
10
11
10
11
10
11
10
11
11
8
8
11
8
8
8
6
6
7
8
6
14
13
6
6
13
12
14
9
8
8
11
8
8
8
6
5
7
8
6
14
13
6
6
13
12
14
9
8
6
14
13
6
6
14
12
14
9
11
8
9
5
7
4
8
9
4
10
6
5
5
8
5
11
4
7
5
11
4
4
9
4
10
6
5
5
8
5
11
4
7
5
11
4
10
5
10
5
7
5
11
4
4
7
7
8
7
6
8
9
8
9
9
7
7
9
6
8
7
7
8
7
6
8
9
8
9
9
7
7
9
6
8
8
9
9
7
7
9
6
8
6
5
6
6
8
7
6
5
9
8
8
5
8
6
13
6
5
6
6
8
9
8
7
9
8
8
4
9
6
15
12
9
9
9
8
9
9
11
9
10
10
12
9
10
9
11
9
9
9
10
9
10
10
12
9
8
9
11
9
8
10
12
9
10
9
11
9
9
9
9
10
9
9
9
11
9
9
10
7
10
9
10
7
10
13
12
9
9
9
11
9
9
10
7
10
9
10
7
10
13
12
9
9
10
7
10
9
10
7
10
13
12
9
9
14
9
13
12
11
13
10
11
14
14
10
13
11
11
13
10
11
14
14
10
11
9
7
11
9
7
10
10
11
12
8
7
8
7
5
8
6
5
10
6
5
8
4
6
6
11
9
9
11
8
7
8
6
5
8
6
5
10
6
4
8
4
6
5
5
6
5
4
6
7
5
6
7
4
6
7
5
4
7
6
8
5
10
10
3
4
6
7
4
6
8
4
7
8
5
4
8
5
8
5
9
9
7
7
3
9
7
7
10
7
10
5
6
6
7
5
6
8
6
9
11
10
10
8
9
10
12
11
4
6
6
7
5
5
8
4
8
11
9
10
9
10
10
11
11
11
7
11
7
7
15
7
9
8
7
5
8
10
8
7
8
9
10
7
9
7
11
8
7
13
8
10
9
8
5
8
11
8
7
8
9
9
7
8
9
9
7
8
9
9
7
9
7
5
11
6
9
4
13
6
6
11
15
4
12
6
6
4
9
11
11
12
11
15
4
12
6
6
4
9
11
11
12
4
6
6
12
8
7
6
4
6
6
6
16
7
3
9
9
10
10
11
9
11
8
4
7
6
6
6
10
6
4
11
9
11
9
11
9
11
9
9
9
11
9
9
9
10
10
4
6
4
6
8
8
5
8
5
6
6
11
4
4
4
6
5
6
7
6
12
4
4
4
15
12
13
13
13
12
6
6
16
6
5
6
7
6
12
4
4
4
14
12
13
13
13
12
6
6
16
15
12
13
13
13
12
6
6
15
11
12
5
6
11
12
11
9
7
6
8
6
6
6
6
6
6
8
6
10
10
11
13
5
6
11
12
11
10
7
6
8
6
6
6
6
6
6
8
6
11
6
6
6
6
7
6
8
6
10
12
6
5
7
8
6
7
7
5
7
6
4
6
6
5
6
8
6
7
6
8
6
5
7
8
6
7
7
5
6
6
4
6
6
5
6
8
6
7
6
8
6
6
6
8
6
7
6
8
9
10
13
9
10
9
6
7
10
7
7
7
3
7
7
10
9
10
6
7
9
9
10
6
7
9
7
7
7
3
7
7
10
9
10
6
7
9
7
7
7
3
7
7
10
9
10
6
7
10
9
12
13
6
9
12
12
6
11
13
13
7
11
12
13
6
11
13
13
7
10
13
13
6
7
7
12
14
7
5
5
12
11
5
5
21
12
12
9
5
7
11
12
16
5
20
12
11
7
10
5
11
6
5
11
6
3
12
6
5
6
7
5
9
9
8
8
7
11
6
5
11
6
5
6
7
5
9
9
7
8
7
8
7
8
7
8
7
8
7
8
7
8
7
6
7
3
10
3
3
7
3
8
10
9
7
6
8
9
9
7
6
8
4
6
7
3
10
3
3
7
3
8
10
9
7
6
8
9
9
7
6
8
4
9
9
7
6
8
9
9
7
6
8
9
9
7
6
8
9
9
7
6
8
9
10
7
5
8
4
3
7
6
8
9
9
7
6
8
13
10
11
10
7
7
12
10
10
11
6
8
7
6
9
6
7
9
7
6
9
7
7
9
4
12
10
10
11
6
8
7
6
9
6
7
9
7
6
9
7
7
9
4
16
11
7
7
6
9
7
6
9
7
6
9
6
7
8
4
5
9
10
10
9
6
6
6
7
5
5
5
5
6
6
6
7
5
5
5
5
9
10
10
8
8
6
7
7
5
5
5
5
5
6
7
7
5
5
5
5
5
6
7
7
5
5
5
5
5
7
12
13
12
13
12
12
14
13
13
13
13
14
11
11
11
13
12
12
12
14
11
11
11
13
12
12
12
14
11
7
12
9
11
8
12
10
12
12
15
11
12
11
14
11
11
8
12
10
12
12
15
11
12
11
14
11
12
12
14
11
12
11
14
11
11
7
8
7
8
7
8
8
5
10
9
14
10
5
10
5
5
5
10
5
6
7
8
7
8
7
8
8
5
10
10
15
10
5
10
5
5
5
10
5
6
5
10
5
5
5
10
5
6
5
10
5
6
5
6
10
9
12
10
10
9
11
10
8
6
8
6
10
11
7
8
6
8
10
12
10
9
10
10
7
8
6
8
9
13
11
11
7
7
11
8
6
8
6
10
11
7
8
6
8
9
12
10
12
10
9
11
10
10
10
11
11
12
11
13
12
13
11
14
13
10
10
11
10
12
11
13
11
13
11
13
13
12
11
13
12
13
11
13
13
12
8
8
9
13
10
12
9
9
10
13
8
9
10
13
12
8
8
9
13
10
12
9
9
10
13
8
9
10
13
12
9
8
9
12
9
10
13
8
9
10
13
12
10
5
8
10
4
11
7
8
7
8
8
7
10
13
12
5
11
7
8
7
8
8
7
7
9
7
8
9
7
13
10
3
12
10
13
9
4
12
10
9
11
11
11
9
11
8
13
13
12
13
10
9
11
11
11
9
11
8
5
9
12
11
11
11
11
9
15
7
7
8
9
7
7
7
7
8
9
9
9
8
10
9
11
6
7
7
8
8
7
7
7
7
8
9
9
9
8
10
10
11
6
9
9
9
8
10
10
11
6
9
9
12
9
9
9
11
8
11
9
10
10
11
11
10
8
9
9
11
11
9
9
12
8
11
9
9
9
11
11
9
8
9
9
12
10
9
9
12
9
12
9
9
9
13
9
10
8
9
9
12
8
6
6
7
8
6
6
7
7
6
7
6
7
7
7
7
6
6
7
6
7
7
7
7
6
6
7
10
6
6
7
8
8
7
6
7
7
7
7
6
6
7
6
7
7
7
7
6
6
7
10
6
7
12
5
7
9
4
5
7
10
7
10
5
10
8
8
5
10
12
5
7
9
4
5
7
10
7
10
5
10
8
8
5
10
12
7
10
8
8
5
10
12
8
11
8
11
10
11
8
6
8
8
9
5
6
7
8
5
15
7
8
7
6
7
9
10
11
8
6
8
9
9
5
6
8
7
5
9
6
7
8
7
6
7
9
7
7
8
8
6
6
9
10
9
13
10
9
9
14
11
10
12
10
12
10
9
13
10
10
10
14
10
10
12
10
12
10
12
10
12
12
8
11
9
10
7
11
10
12
7
11
9
10
7
17
17
7
8
7
7
7
8
7
8
6
6
6
8
6
6
6
8
6
6
6
7
6
6
6
8
7
8
7
7
7
8
7
8
6
6
6
8
6
6
6
8
7
6
6
8
7
6
6
8
6
10
7
9
5
7
8
10
7
10
6
7
8
10
5
6
11
6
6
10
8
5
8
9
6
7
8
10
6
6
10
6
6
10
7
6
6
10
6
6
10
6
6
10
6
6
10
7
6
11
7
6
11
6
7
11
7
6
11
7
10
10
10
11
6
7
11
6
7
11
7
10
10
10
11
10
10
10
11
9
10
11
10
10
11
10
10
10
8
8
8
9
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
5
5
5
5
6
4
5
6
5
5
5
5
5
5
6
5
6
8
6
10
6
7
11
6
4
5
5
5
5
7
4
19
6
4
5
6
6
8
6
10
8
5
5
6
6
4
5
5
10
5
6
5
5
3
9
3
4
4
6
9
4
7
8
10
9
4
7
9
7
5
11
6
6
10
7
5
10
6
6
9
6
3
4
6
9
4
7
9
7
5
11
6
6
10
7
5
10
6
6
9
6
3
3
3
4
8
5
11
6
6
11
8
5
10
6
6
9
6
4
5
8
6
5
8
4
5
8
5
5
7
11
8
5
5
8
11
9
4
5
8
4
5
8
5
5
7
11
8
5
5
8
11
9
4
5
8
11
8
5
5
8
11
9
4
5
8
8
10
12
8
9
10
13
11
8
9
10
9
9
11
10
9
7
8
10
12
8
9
10
13
11
8
9
10
9
8
11
10
9
7
8
9
10
9
8
11
10
9
7
10
10
11
5
10
11
10
9
9
12
12
7
9
12
12
8
10
11
11
9
11
12
12
8
9
12
12
8
9
13
12
5
8
7
11
8
7
7
6
6
6
6
5
9
7
8
6
11
10
5
9
10
5
6
10
10
9
7
11
8
7
8
6
6
6
6
5
9
7
6
6
11
10
5
9
10
6
6
10
10
9
8
7
5
4
5
5
3
8
7
9
5
10
11
10
3
11
11
11
11
10
4
11
6
4
7
4
8
8
9
5
10
11
10
3
11
6
5
11
12
14
11
6
4
7
4
8
9
8
9
7
11
8
8
11
8
9
11
10
12
6
12
8
10
9
11
7
11
8
8
11
8
9
11
10
12
6
12
8
10
11
8
9
11
10
12
6
12
8
10
10
8
9
10
11
9
10
10
10
11
12
13
9
11
13
14
11
11
12
14
11
10
12
12
11
10
12
12
12
11
11
12
13
11
12
12
11
10
12
12
11
10
12
12
12
11
12
12
12
11
11
12
12
11
12
12
12
11
12
12
12
8
8
8
8
7
7
13
7
7
12
7
7
8
12
5
6
4
5
8
7
7
5
8
7
12
5
5
6
8
13
5
7
8
7
6
6
7
12
7
7
8
12
5
6
4
4
3
6
3
6
3
7
9
3
6
3
6
3
7
3
6
8
9
7
10
8
9
3
10
3
7
3
6
3
7
3
6
8
9
7
10
8
9
3
10
10
5
5
9
7
10
8
10
3
11
3
11
8
10
8
10
12
8
9
13
9
11
8
10
8
10
12
8
9
13
9
11
9
13
9
11
9
12
9
11
10
10
12
11
4
7
3
9
6
6
10
3
10
5
7
6
6
9
7
8
10
14
16
11
3
9
6
7
9
4
10
5
7
6
6
5
10
3
9
3
9
6
6
9
7
6
4
8
6
6
10
5
5
6
5
9
11
5
9
10
4
21
5
21
7
7
8
6
7
7
3
13
5
9
17
10
13
7
7
8
6
7
7
3
13
6
6
6
7
6
9
7
7
8
6
7
7
3
8
9
11
9
8
8
5
6
7
10
10
12
10
8
8
12
8
8
9
11
9
8
8
5
5
7
10
10
12
11
8
8
6
7
7
10
10
12
11
8
8
6
7
7
5
7
9
7
6
7
8
8
5
8
7
7
7
8
6
9
6
8
6
10
9
11
11
8
7
6
7
8
8
5
8
7
7
6
8
6
9
6
8
6
10
9
11
11
8
10
12
10
13
11
11
11
11
11
11
11
11
10
12
10
13
11
11
11
11
11
11
11
11
11
9
8
9
7
9
7
9
7
9
8
10
9
10
10
7
9
7
9
8
13
9
10
10
8
9
10
10
7
6
8
9
10
12
8
7
6
8
9
10
14
9
8
11
11
13
11
12
7
10
6
8
10
10
15
9
7
11
11
13
11
11
7
10
11
10
12
9
9
11
11
15
11
11
7
11
14
5
6
7
2
7
5
6
5
3
9
8
5
8
5
8
6
9
6
5
6
8
3
4
5
6
7
2
7
5
6
5
3
9
8
5
8
5
8
6
9
6
5
6
9
8
5
6
8
3
4
6
3
9
8
3
6
8
8
7
7
7
12
13
12
8
13
10
10
8
13
10
11
5
7
12
13
12
8
13
10
10
8
13
10
11
6
9
13
10
11
8
13
10
11
6
13
13
11
12
14
12
13
13
7
11
7
11
9
9
6
6
12
10
10
6
6
12
13
12
13
13
8
11
7
14
9
9
6
6
11
10
10
6
7
13
12
3
12
11
9
6
7
5
8
10
7
8
7
7
8
8
9
8
7
7
4
4
11
12
13
11
9
9
8
7
11
8
7
7
8
8
9
8
7
7
4
4
11
11
9
9
14
6
7
7
8
8
9
8
7
7
4
4
12
9
7
7
8
8
9
8
7
7
4
4
12
9
7
8
8
10
9
9
8
9
9
9
8
9
9
10
8
10
7
8
8
10
9
9
8
9
9
9
8
9
9
10
8
9
9
9
8
9
9
10
8
4
8
9
8
8
8
6
8
4
10
9
9
2
7
9
9
8
9
9
6
8
4
10
9
9
2
7
10
9
9
2
7
9
9
9
2
7
8
6
8
4
10
8
6
5
7
4
10
8
4
2
9
6
8
4
10
8
6
5
8
4
10
8
4
10
8
4
10
8
4
2
8
4
10
8
4
10
8
4
10
8
4
2
4
6
11
4
7
11
11
4
9
5
7
4
9
5
7
4
7
6
4
6
11
4
7
12
11
4
9
5
7
4
9
5
7
4
7
6
11
4
9
5
7
4
9
5
7
4
7
6
6
10
11
7
5
11
11
6
12
8
11
11
9
11
6
12
10
7
6
10
11
6
11
10
10
12
9
11
10
9
12
11
10
11
11
7
9
7
8
8
9
8
8
6
8
8
9
11
10
14
7
9
10
8
13
7
8
7
8
8
9
8
8
7
8
8
8
9
9
14
6
9
10
8
14
8
9
14
6
9
10
8
13
8
13
8
13
8
8
8
8
9
10
10
10
7
10
11
3
10
6
7
8
8
8
8
10
10
10
10
7
11
12
3
11
6
6
9
8
8
10
8
9
10
12
4
11
6
7
3
11
6
5
2
7
6
9
6
8
10
6
6
7
9
9
6
6
8
10
6
9
6
8
9
5
6
7
9
9
4
8
8
9
9
4
8
7
2
7
6
6
10
10
10
9
11
10
11
12
10
13
10
11
10
14
10
12
10
10
10
9
11
10
11
12
10
13
10
11
10
14
10
12
10
13
10
11
10
14
10
12
13
8
4
8
11
7
6
10
11
12
12
13
10
8
9
13
10
8
9
10
11
12
12
15
10
8
9
16
10
8
9
5
3
3
12
6
8
8
9
9
10
6
10
5
10
11
11
11
10
11
11
10
8
9
9
10
6
10
5
10
11
11
11
10
11
11
10
10
11
11
10
4
10
5
5
4
10
5
6
10
7
7
8
7
7
4
10
5
7
4
10
5
6
10
7
7
8
7
7
2
11
5
5
7
2
11
5
5
4
4
10
5
5
4
10
5
5
8
12
12
11
8
12
11
10
13
10
11
11
13
9
11
12
8
12
12
10
13
10
11
11
13
10
11
12
11
12
11
11
13
10
11
12
13
10
11
12
12
9
8
11
12
9
8
11
9
13
12
13
9
12
12
13
10
9
9
10
9
13
12
13
9
12
12
13
8
7
9
6
8
7
8
8
8
7
8
7
6
8
7
7
10
5
10
7
9
5
13
10
5
10
7
9
8
6
8
8
7
8
7
6
8
7
7
10
5
10
7
9
5
13
10
5
10
7
9
8
6
8
10
5
10
7
9
7
6
8
6
7
10
9
11
13
10
11
12
11
9
11
10
11
11
11
10
9
10
11
12
11
9
11
10
11
11
11
10
9
9
11
10
11
11
11
10
9
9
10
10
5
7
4
6
12
9
5
7
5
6
11
11
7
6
12
11
11
7
5
9
5
10
10
5
7
5
6
12
9
5
7
5
6
11
11
7
6
12
11
11
6
5
9
5
11
7
7
9
8
9
7
8
7
9
6
8
11
9
9
9
9
8
9
11
12
7
8
7
9
6
8
12
9
9
9
9
8
9
11
12
8
9
9
9
8
9
11
12
8
6
6
7
9
6
6
7
13
6
7
9
6
6
7
12
9
7
10
6
10
7
13
6
7
9
6
6
7
13
6
7
9
6
6
7
12
9
7
10
6
10
7
13
9
7
10
6
10
7
13
7
7
9
7
6
8
8
9
9
8
7
6
9
6
8
7
7
8
7
6
9
8
9
9
8
7
6
9
6
8
9
9
8
7
6
9
6
8
10
10
13
10
10
10
13
11
8
8
9
9
8
7
9
10
11
13
10
10
10
13
11
8
8
9
9
8
7
9
8
8
9
9
10
7
10
10
10
10
13
9
9
5
10
5
7
6
9
7
12
10
5
12
10
11
8
13
11
12
6
9
5
10
5
7
6
9
7
12
10
5
12
10
11
9
12
12
12
6
12
10
11
8
12
12
12
9
9
5
5
7
9
9
5
5
7
9
9
5
5
7
9
9
5
5
7
9
9
5
5
7
10
9
5
5
7
9
9
5
5
7
9
9
5
5
7
8
8
7
9
7
6
7
6
6
6
7
6
5
6
16
10
9
4
11
13
11
12
13
5
6
8
8
10
9
4
12
13
11
9
4
12
15
11
8
8
7
10
2
4
10
9
10
11
10
10
13
11
16
10
14
9
16
10
13
10
10
10
13
11
16
10
14
9
16
10
13
10
13
13
10
14
13
15
13
9
10
10
10
5
5
6
7
14
13
15
13
9
10
10
10
5
5
6
7
9
10
10
10
5
5
6
6
8
10
10
10
5
5
6
7
15
11
10
10
7
11
8
9
8
6
7
7
9
9
7
6
8
11
10
10
7
11
8
9
8
6
7
7
8
9
7
7
8
6
7
7
8
9
7
8
8
7
9
7
7
7
7
10
10
7
8
6
6
11
6
6
11
7
6
7
7
9
10
7
7
6
6
11
6
6
11
16
10
11
15
11
15
14
11
8
14
5
11
7
14
4
14
14
13
7
7
9
7
7
12
9
7
8
13
13
14
11
8
14
5
11
7
14
5
14
14
13
7
7
9
7
7
12
9
7
8
13
9
7
7
12
9
7
8
13
13
14
8
8
8
11
10
8
9
7
6
6
12
6
6
13
6
7
12
8
4
8
8
9
7
6
6
13
6
6
13
6
7
12
8
4
6
7
12
8
4
7
5
5
7
5
3
6
6
4
7
5
5
13
9
13
8
7
5
5
7
5
5
7
5
5
7
5
3
6
6
4
7
5
5
13
9
13
8
7
5
5
7
5
5
13
9
13
8
7
5
5
7
5
5
7
11
12
9
13
14
9
11
11
11
12
13
12
11
14
7
11
12
9
13
14
9
11
11
11
12
13
12
11
14
14
11
11
12
13
11
11
14
9
10
9
7
8
11
11
7
8
10
5
12
14
7
9
5
12
8
6
10
11
11
7
8
10
5
12
14
7
9
5
12
8
6
10
11
4
5
6
5
4
5
6
5
5
5
6
5
4
7
7
6
13
6
6
13
5
6
9
5
6
7
11
4
5
6
5
4
5
6
5
5
5
6
5
5
7
7
6
13
6
6
6
4
6
9
5
6
7
7
5
9
5
6
7
11
8
6
4
6
9
5
6
7
7
5
9
5
6
5
5
8
8
8
5
9
7
10
12
13
15
16
6
10
7
10
5
10
7
11
13
12
13
16
7
7
15
7
7
16
18
11
12
8
8
10
8
8
8
10
8
7
6
10
8
8
7
5
10
8
8
8
8
10
8
7
6
10
8
8
7
5
10
8
8
6
6
10
8
8
8
5
10
8
8
10
8
9
11
9
10
9
8
7
7
8
7
7
8
9
10
9
8
7
7
11
7
7
10
7
7
8
7
7
8
10
8
9
11
8
8
7
6
7
5
5
8
8
6
6
6
6
5
5
7
9
4
6
6
8
5
7
9
4
6
6
9
8
8
7
6
7
6
4
5
7
9
4
6
6
8
5
7
9
4
6
6
9
5
7
8
4
6
6
8
5
7
9
4
6
6
10
8
4
6
6
9
9
7
6
6
8
6
6
7
4
5
5
6
5
6
5
9
11
3
3
9
6
8
6
6
7
5
5
5
6
5
6
5
9
11
3
4
4
11
3
3
5
5
6
5
6
5
9
11
3
3
6
9
7
8
7
8
10
4
9
7
8
6
9
11
7
10
11
7
11
8
5
5
11
5
5
9
5
5
11
5
5
10
4
9
7
8
6
9
11
6
10
12
8
11
7
5
5
11
5
5
9
5
6
12
5
5
9
9
8
10
8
10
10
12
5
12
5
13
12
10
8
13
12
10
8
9
8
10
8
10
10
12
5
12
4
13
12
10
8
13
12
10
8
13
12
10
9
13
12
10
8
8
8
14
8
16
9
10
13
13
11
11
13
14
13
11
13
14
12
8
14
8
16
9
10
13
13
11
11
13
14
13
12
13
14
12
8
11
13
14
13
12
13
14
12
5
16
16
15
15
15
15
16
16
15
15
17
15
15
16
17
15
15
12
10
8
12
9
10
9
11
9
10
8
12
8
10
8
11
8
10
8
11
8
10
8
11
8
10
8
11
8
8
10
8
14
8
9
11
12
10
12
9
14
9
10
10
13
9
13
9
14
9
13
9
13
10
10
7
8
12
7
7
8
12
7
4
4
8
8
5
7
8
12
7
4
4
8
8
5
7
8
12
8
9
10
9
8
9
10
9
8
4
7
6
7
4
7
8
9
10
9
8
4
7
6
7
4
7
8
4
7
6
7
4
8
8
9
8
10
11
13
10
10
11
12
10
13
12
11
10
10
11
13
10
13
12
11
12
6
10
13
11
11
10
11
12
13
9
11
10
10
10
13
10
10
10
13
11
10
10
10
10
10
10
10
11
10
10
13
11
10
10
10
10
10
10
10
11
10
10
10
10
10
10
10
11
10
11
12
12
12
13
13
13
11
11
5
5
12
12
14
5
5
12
14
13
11
12
12
13
13
13
11
11
5
5
12
12
14
5
5
12
14
13
5
5
12
12
14
5
5
12
14
13
9
9
9
9
9
9
9
10
10
13
9
9
9
9
9
9
9
10
10
12
11
12
13
10
8
6
8
6
11
7
6
8
4
10
8
6
8
6
7
6
6
6
6
6
6
5
9
7
6
6
10
8
6
8
6
11
7
6
8
4
10
8
6
8
6
7
6
6
6
6
6
6
5
9
7
6
6
7
6
6
6
6
6
6
5
9
7
6
6
7
6
6
6
6
6
6
5
9
7
11
9
11
8
7
14
7
14
11
9
11
8
7
14
7
14
11
9
11
8
7
14
7
14
8
7
8
5
8
7
8
5
8
9
8
9
9
9
7
9
8
7
8
5
8
7
8
5
8
9
8
10
8
9
8
8
8
9
8
10
8
9
8
8
6
4
9
8
6
4
9
9
7
13
7
10
10
5
10
10
9
10
7
6
6
5
7
8
7
4
9
9
7
4
9
9
7
15
8
11
10
5
10
10
9
10
6
11
10
9
6
5
6
8
8
8
8
8
9
16
11
11
11
8
14
8
9
30
11
8
11
10
10
22
11
8
6
8
6
8
6
10
8
6
8
6
8
6
10
8
6
8
6
8
6
11
8
6
14
8
6
11
8
6
11
4
8
6
11
9
6
9
6
9
6
11
2
32
8
3
4
6
4
5
9
8
7
7
12
9
6
7
4
7
7
5
7
7
7
6
4
5
9
8
7
8
12
9
6
7
4
7
6
5
8
12
9
6
7
4
7
6
5
8
8
6
8
13
8
7
8
12
12
13
12
5
9
6
8
12
8
8
8
12
3
11
14
12
5
12
13
12
6
7
7
7
8
5
4
8
5
4
7
5
12
5
5
9
5
4
6
10
7
3
7
10
4
3
3
2
8
5
5
8
11
10
12
6
6
9
4
4
5
9
8
7
8
6
3
7
4
3
6
7
6
9
4
10
5
13
12
12
4
8
4
8
14
11
4
13
4
11
4
13
12
5
5
8
7
8
6
6
5
5
8
7
8
6
7
11
5
6
5
8
11
5
6
5
8
5
5
8
7
8
7
7
11
5
6
5
8
11
5
6
5
8
6
6
6
8
7
7
7
7
13
5
6
5
8
11
5
6
5
13
9
11
10
8
8
11
10
8
9
11
10
8
7
10
10
8
8
10
10
8
9
11
10
8
9
9
6
5
6
5
6
7
6
6
5
5
15
5
7
7
6
6
5
6
5
6
7
6
6
5
5
15
5
7
8
6
5
5
15
5
7
8
6
14
6
6
8
6
6
6
8
6
5
5
3
3
5
5
5
3
3
5
6
6
8
6
6
6
8
6
12
14
14
13
13
13
14
12
12
14
13
13
13
14
14
13
13
13
14
12
12
14
13
13
13
14
14
13
12
14
13
13
12
14
14
13
13
4
5
4
4
6
4
6
4
4
7
7
8
13
10
7
9
14
10
4
6
4
4
7
8
9
13
10
7
8
13
10
7
9
13
10
7
9
13
10
9
10
9
12
8
10
10
10
8
8
8
8
5
11
8
5
8
5
10
8
5
8
5
10
10
10
10
8
10
10
10
8
8
8
8
5
11
8
5
8
5
10
8
5
8
5
10
4
4
7
6
2
7
7
6
5
8
12
5
10
8
5
8
5
10
10
14
14
14
14
14
15
14
15
10
9
10
9
10
9
10
7
10
19
9
10
9
10
9
14
14
14
14
14
15
14
14
11
9
10
9
10
9
10
9
10
9
10
9
10
9
10
9
10
8
5
12
11
12
7
4
9
9
6
10
8
5
9
7
6
7
5
4
12
12
5
7
6
4
9
9
6
11
8
4
6
4
6
7
7
4
9
8
10
6
8
11
4
7
8
7
5
5
8
9
9
10
8
9
9
10
6
7
7
6
6
7
21
9
10
9
8
9
9
10
8
10
8
9
14
7
13
14
6
6
6
7
6
6
6
6
6
8
9
9
9
9
9
9
9
10
6
9
9
9
6
13
14
16
15
14
10
7
9
9
9
6
13
14
16
15
14
10
7
9
9
10
10
9
9
3
10
7
9
2
8
5
8
7
6
6
9
8
6
7
9
9
9
10
5
8
7
6
6
9
8
6
7
9
9
8
10
5
8
8
10
5
8
6
6
9
8
6
6
9
9
6
6
9
8
5
7
9
9
10
11
10
12
9
11
11
8
10
12
10
12
9
10
10
9
9
11
9
15
10
11
15
4
10
9
10
8
9
9
14
7
10
9
10
8
10
9
14
8
7
2
6
3
9
9
5
5
13
9
5
5
8
6
6
6
6
6
6
9
9
9
5
5
13
9
5
5
8
6
6
6
6
6
6
9
6
6
6
6
6
6
6
10
4
7
4
5
3
11
10
7
9
11
12
10
6
9
11
3
11
6
3
9
3
11
11
6
4
8
3
7
4
8
6
8
10
6
11
12
10
12
12
14
10
10
8
12
10
10
8
11
6
8
10
6
11
12
10
12
12
12
10
10
8
12
10
10
8
12
10
10
8
6
6
6
6
8
9
9
9
8
9
9
7
9
6
9
6
9
7
9
6
9
6
5
9
6
6
6
6
6
8
10
9
7
9
6
9
6
9
7
9
6
9
6
5
9
6
6
6
6
6
6
9
8
9
9
8
10
8
8
7
9
11
10
6
6
10
10
5
9
4
6
7
12
5
9
9
8
10
8
8
6
8
11
10
6
6
10
10
5
9
4
6
7
8
6
8
10
11
10
12
10
10
5
9
10
10
6
6
10
10
5
9
4
6
7
10
10
6
6
10
10
5
9
4
6
7
11
11
6
7
8
10
11
12
10
10
11
11
6
7
8
10
11
12
9
10
11
11
6
7
8
10
11
12
10
10
11
12
9
10
10
9
9
8
8
9
9
8
9
9
9
10
9
10
9
9
7
9
9
8
8
9
9
8
9
9
9
10
9
10
9
9
8
9
9
10
9
9
9
10
9
9
9
9
10
9
10
9
10
9
9
9
10
9
10
9
10
9
9
9
10
9
7
9
8
6
7
7
9
8
6
7
11
8
11
9
9
13
10
5
7
10
7
7
7
11
8
11
9
9
13
10
8
10
7
9
9
10
7
9
7
11
8
9
9
9
9
9
9
9
8
8
8
10
7
8
9
11
7
9
9
9
9
9
9
9
8
9
9
9
8
8
12
11
14
9
11
12
14
10
11
12
15
16
12
11
15
11
10
12
15
11
11
12
15
17
9
8
10
7
10
12
15
11
11
14
15
17
14
16
17
15
10
15
12
10
12
12
9
17
16
12
15
12
10
12
12
9
12
9
5
12
10
12
14
9
9
9
9
5
5
7
9
10
5
7
9
5
5
4
11
5
9
12
9
9
5
7
9
5
5
4
11
5
9
12
5
5
4
12
5
9
12
11
4
6
9
4
6
10
4
6
9
4
6
10
9
11
10
9
9
11
10
9
4
6
9
4
6
10
4
6
9
4
6
10
9
11
10
9
9
11
10
9
3
3
10
11
11
12
14
10
10
11
10
11
11
11
15
10
10
11
10
11
14
10
10
11
10
11
3
7
6
6
7
4
6
6
6
9
6
7
8
13
7
9
8
9
7
9
5
8
7
6
6
7
6
6
6
6
9
6
7
7
8
10
7
9
8
9
7
8
5
13
7
7
6
4
6
7
9
8
9
7
9
5
8
9
7
9
7
9
7
8
9
8
9
11
10
10
8
10
10
10
8
5
9
7
9
7
9
8
8
9
8
9
11
10
10
8
10
10
10
9
6
13
17
9
11
10
8
10
12
10
10
7
5
6
8
11
6
8
9
10
14
7
9
12
6
8
12
7
6
8
10
6
8
9
10
14
7
9
12
6
8
12
7
8
12
6
8
12
7
7
7
7
7
9
8
13
8
11
8
13
9
13
11
6
6
14
13
11
6
6
11
9
8
13
9
13
11
6
6
14
13
11
6
6
10
13
12
6
6
14
13
11
6
6
10
9
8
10
7
6
11
9
14
7
6
12
7
5
7
8
9
8
8
9
13
10
11
10
10
11
10
10
8
12
10
10
12
7
8
10
8
8
9
13
10
11
10
10
11
10
10
8
12
10
10
12
12
10
10
8
12
10
10
12
8
6
6
6
7
7
8
9
9
3
6
4
8
6
10
5
7
8
7
4
8
7
7
7
5
7
4
5
6
3
6
3
8
6
9
5
7
8
7
4
8
7
7
7
5
7
4
5
6
9
4
7
8
8
7
6
5
7
8
8
6
7
4
8
4
4
5
3
2
5
3
2
5
3
2
5
6
8
8
9
8
9
7
7
6
7
11
11
11
10
10
11
4
5
3
2
5
3
2
5
3
2
5
3
4
5
3
2
5
3
2
5
3
2
5
3
12
9
11
10
10
10
11
10
6
4
6
5
10
13
6
6
5
10
13
7
12
8
11
12
5
9
5
10
6
6
7
13
8
12
7
7
14
7
8
11
13
15
8
13
14
14
8
11
13
14
7
9
6
10
12
10
12
10
12
10
12
10
12
10
11
9
6
11
6
5
9
6
8
6
5
9
7
9
6
5
10
5
9
7
5
10
6
10
6
5
10
5
10
7
5
10
7
8
6
5
10
8
9
6
5
8
3
8
9
5
7
9
3
8
9
5
7
9
8
6
4
8
8
7
4
7
3
8
9
5
7
9
8
6
4
8
8
7
4
7
8
6
4
8
8
6
4
7
9
9
11
9
9
9
10
9
8
12
11
12
9
12
13
12
9
9
11
9
8
12
12
12
9
12
13
12
8
12
12
12
9
12
13
12
14
11
13
13
14
11
14
14
14
12
14
13
14
11
14
13
14
8
5
8
5
7
8
13
11
11
11
10
8
5
8
5
7
7
8
7
11
11
11
10
11
11
11
10
11
11
11
10
8
5
8
5
8
5
8
9
9
8
10
9
7
7
8
6
8
7
7
11
10
9
10
8
7
8
6
8
7
7
11
11
10
12
13
8
6
8
7
7
10
10
9
12
10
3
7
9
10
9
8
6
8
9
3
7
9
11
9
8
6
8
9
8
6
8
9
8
6
8
9
8
6
8
9
8
7
8
9
8
7
8
9
5
7
9
12
12
9
6
11
12
10
5
10
9
7
8
11
13
9
5
10
10
7
6
7
9
10
7
8
12
8
12
6
10
12
13
9
9
10
7
6
7
10
10
7
8
7
9
7
7
12
8
7
12
8
9
6
7
13
9
8
6
10
8
9
6
6
6
6
8
9
9
6
8
8
9
7
8
9
8
9
8
9
8
9
10
10
10
7
7
5
8
10
10
5
4
12
10
10
8
6
5
4
12
6
7
10
10
10
7
7
5
8
11
10
5
5
12
10
10
8
6
5
4
12
6
7
11
10
4
6
9
11
9
7
7
7
8
7
9
7
8
7
9
7
8
10
10
9
11
9
9
9
8
8
4
8
8
4
9
8
4
8
8
4
8
8
4
8
8
4
9
8
4
8
8
4
8
7
9
7
8
7
9
7
9
7
4
4
7
8
7
8
7
4
9
8
7
4
10
9
7
7
5
11
6
6
12
6
5
6
8
7
6
9
10
12
8
6
10
8
4
10
9
7
6
5
11
6
6
12
6
5
6
8
7
6
9
10
12
8
6
10
9
5
6
8
8
6
9
11
12
8
6
10
8
8
6
8
7
11
9
11
7
8
6
8
7
11
8
12
7
8
6
8
7
11
9
11
7
6
8
13
11
12
9
9
8
9
7
7
10
12
9
13
11
12
10
9
8
9
7
7
11
12
9
7
12
12
9
9
8
6
8
8
6
8
5
7
7
7
8
7
8
7
9
8
7
7
7
8
7
7
5
7
7
7
8
7
8
7
9
8
7
7
7
8
7
7
3
11
8
8
8
8
8
8
9
9
8
3
10
8
3
10
5
14
6
10
14
5
9
7
7
13
7
8
8
7
3
10
8
8
8
8
8
8
8
9
8
3
10
8
3
10
5
9
13
9
14
7
13
9
11
10
10
6
6
9
9
6
6
9
9
13
9
14
7
13
9
11
10
9
6
6
9
9
6
6
9
9
6
9
9
6
6
9
9
6
10
6
13
13
2
8
9
9
7
14
14
13
13
10
10
12
13
10
6
9
9
9
8
13
14
16
13
10
9
12
13
10
6
10
10
11
7
13
12
11
7
3
8
3
7
7
7
7
5
10
9
10
11
8
7
7
5
8
7
10
3
8
3
7
6
7
12
10
9
10
6
5
10
9
10
6
5
3
8
3
7
6
7
12
5
6
6
6
5
6
5
7
12
14
17
12
8
8
13
8
9
5
6
6
6
5
6
5
7
12
14
17
12
8
8
13
8
9
8
9
9
8
9
9
13
11
13
8
7
7
7
7
7
11
9
12
9
10
8
9
9
10
8
9
9
8
9
9
13
11
13
8
7
7
7
7
7
11
9
12
9
11
8
9
9
10
9
11
9
8
9
7
8
8
8
7
8
7
7
8
9
8
7
7
7
8
9
9
10
7
8
8
8
7
9
7
7
8
9
8
7
7
7
8
8
9
10
7
7
8
9
8
7
7
7
8
8
9
10
6
8
6
12
6
8
6
12
10
12
12
6
8
6
12
6
8
6
12
10
12
12
10
12
12
7
8
6
12
6
7
11
10
6
7
10
9
6
6
10
6
8
7
10
9
8
6
8
6
6
8
7
9
8
7
9
6
7
9
8
8
8
10
8
8
8
9
9
8
8
9
9
9
10
10
8
8
10
9
9
8
8
9
9
8
8
9
8
8
10
10
12
10
9
11
8
10
10
11
10
7
8
6
7
7
9
6
6
10
10
11
10
7
8
6
7
7
9
6
6
7
8
6
7
8
8
6
6
5
6
5
5
5
7
6
7
11
4
9
9
4
10
5
6
5
5
5
7
6
7
11
4
9
9
4
10
11
4
9
9
4
10
4
9
12
12
7
8
8
6
12
6
6
8
8
7
6
8
6
6
6
8
11
6
5
8
6
6
6
8
11
6
5
8
6
7
5
7
8
8
9
13
8
8
8
6
9
10
8
9
6
5
11
10
6
6
6
10
7
6
9
10
7
6
11
10
12
10
9
6
5
12
8
7
6
7
10
6
6
9
10
7
6
11
7
7
6
9
10
7
6
7
9
9
7
7
9
9
7
7
7
11
9
7
8
9
7
7
7
10
8
6
6
8
6
6
8
10
8
9
9
7
7
7
11
8
7
8
9
8
6
6
7
7
6
8
10
5
7
7
6
11
10
7
12
12
7
8
12
12
7
10
13
6
6
6
8
14
7
8
8
14
6
6
6
9
12
8
7
8
13
12
7
7
12
13
7
8
14
6
6
5
9
14
7
8
9
13
6
6
6
8
14
7
7
7
7
7
7
7
7
7
7
7
5
7
7
11
6
9
7
9
7
4
5
6
4
7
7
7
5
7
6
10
2
6
9
7
9
7
4
5
6
4
5
6
9
7
9
7
4
5
6
4
6
4
11
7
10
7
13
7
13
7
8
8
11
10
8
8
11
12
5
12
7
13
7
8
8
11
10
8
8
12
11
5
7
8
11
10
8
8
12
12
12
4
8
7
10
4
7
7
8
7
8
7
9
11
7
7
8
5
7
12
5
7
20
7
7
8
7
8
6
9
18
7
8
6
6
15
11
7
7
8
5
7
7
7
10
5
8
8
5
7
5
6
6
7
6
7
6
7
6
7
8
5
8
5
8
8
7
8
5
8
5
8
8
8
6
7
6
7
6
7
6
7
8
5
8
5
8
8
7
8
5
8
5
8
8
7
8
5
8
5
8
8
7
7
11
12
12
11
11
12
12
11
12
12
12
11
11
12
12
11
12
12
12
11
12
12
12
11
12
12
12
12
12
9
9
9
9
9
9
9
9
10
7
9
10
7
9
9
9
9
9
9
9
9
9
10
7
9
10
7
9
10
7
9
9
7
9
9
9
9
9
3
6
3
7
6
5
5
5
4
3
6
3
6
7
6
5
5
2
6
4
5
6
4
5
6
4
5
5
7
4
6
2
3
6
3
6
7
6
5
5
2
6
4
5
6
4
5
6
4
5
5
7
4
6
2
6
4
5
6
4
5
6
4
5
5
7
4
6
2
11
11
11
9
10
11
10
9
7
6
6
12
5
10
10
11
11
9
7
6
6
12
5
10
6
7
6
6
9
8
4
10
7
6
6
8
9
8
4
9
5
8
5
15
6
10
7
6
6
7
6
7
9
8
4
9
7
7
6
8
10
8
4
8
5
9
5
15
6
10
7
6
5
9
4
15
6
10
7
6
5
9
5
15
6
10
7
6
11
7
4
7
6
5
7
6
4
7
6
5
7
9
6
7
9
6
7
6
4
7
6
5
7
9
6
7
9
6
7
9
6
7
9
6
7
3
8
7
3
11
11
12
13
10
10
12
13
4
12
3
12
12
12
13
9
10
12
13
4
12
6
6
7
7
12
13
4
7
4
8
2
6
7
5
7
6
6
9
5
7
12
7
6
6
6
7
4
8
2
6
7
5
7
6
6
9
5
7
12
7
6
6
5
7
5
8
6
6
9
7
8
8
8
4
6
4
4
4
5
8
5
3
3
9
10
10
3
3
8
5
6
4
5
9
5
9
6
6
8
9
5
9
6
6
8
6
3
3
8
5
6
4
5
9
5
9
6
6
9
9
5
9
6
6
8
6
9
5
9
6
6
8
9
5
9
6
6
8
7
10
6
7
7
10
17
8
8
10
6
11
11
5
24
6
19
8
10
6
9
9
5
9
9
16
9
9
6
9
9
17
9
9
6
9
9
17
11
7
9
12
10
8
10
10
12
10
8
7
7
7
8
6
10
7
7
7
7
7
7
7
9
12
10
8
10
10
12
10
7
7
7
7
8
6
10
7
7
7
7
7
7
10
11
10
8
10
7
7
7
7
8
6
10
7
7
7
7
7
8
12
7
12
9
11
9
13
11
12
9
12
9
13
7
5
8
8
11
9
13
11
12
9
12
9
12
9
12
8
12
9
12
8
12
9
12
8
8
6
7
6
7
6
7
8
9
5
5
6
9
5
5
8
7
5
8
5
5
8
6
6
6
4
6
7
8
9
5
5
6
9
5
5
8
7
5
8
5
5
8
6
6
6
4
5
5
8
7
5
8
5
5
8
6
6
6
4
8
6
6
6
4
9
4
8
8
6
6
6
4
9
4
6
5
5
6
5
5
7
5
5
7
5
5
7
8
6
6
6
4
9
4
6
5
5
6
5
5
7
5
5
7
5
5
7
5
5
6
5
5
7
5
5
6
5
5
7
10
7
10
7
10
7
9
7
8
6
8
7
10
7
10
7
10
7
9
7
8
6
8
7
8
6
8
7
8
6
8
7
8
6
8
7
8
6
8
7
12
10
15
2
11
10
15
11
11
8
11
12
12
12
10
12
12
12
5
11
11
8
12
12
12
12
10
12
12
12
5
12
12
12
5
7
9
10
6
7
10
9
9
9
9
9
9
9
9
10
9
11
7
7
9
6
7
13
11
9
9
9
10
12
11
7
7
9
6
7
12
8
6
8
6
7
7
8
7
7
6
7
13
7
6
8
7
7
6
8
7
6
7
6
12
7
6
8
8
8
8
6
9
7
6
8
8
7
6
8
9
6
8
6
12
7
6
9
8
8
8
6
9
7
6
9
8
8
8
6
9
7
8
5
8
5
11
11
8
5
8
5
11
11
7
8
7
8
8
5
8
5
11
11
8
5
8
5
11
11
7
8
7
8
8
5
8
5
11
11
7
8
7
8
7
8
7
8
7
8
7
8
5
5
10
9
3
5
5
5
5
9
4
3
13
3
13
3
13
8
6
5
5
5
5
9
3
5
5
5
5
9
4
3
13
3
13
3
13
8
6
6
4
13
3
13
3
13
8
6
10
9
10
9
3
4
8
4
3
7
10
9
10
9
3
4
8
4
3
7
3
4
8
4
3
7
4
9
7
6
9
10
20
3
11
3
11
3
11
9
9
8
6
9
10
11
9
3
12
3
11
3
11
6
3
3
8
4
6
3
7
7
7
7
12
12
7
7
7
7
13
12
11
11
11
11
7
7
7
7
13
12
11
11
11
11
11
11
11
11
11
11
4
11
5
11
4
11
4
6
9
6
8
7
9
6
9
11
4
11
4
6
9
6
8
7
9
6
9
6
9
6
8
7
9
6
9
6
9
11
11
9
12
11
11
8
11
11
12
11
13
11
9
12
11
8
10
12
12
11
13
13
12
11
15
11
5
6
7
7
4
7
10
5
6
7
7
4
10
4
6
10
10
11
10
11
11
10
10
6
6
7
7
6
6
7
7
6
8
6
6
6
7
6
7
6
6
6
5
7
6
6
5
6
6
7
7
6
6
7
6
6
7
6
6
6
6
6
7
6
5
6
5
7
7
6
5
11
9
11
8
7
8
7
7
10
10
10
8
11
8
11
7
7
7
8
7
10
11
10
8
10
11
9
7
15
14
15
15
13
11
14
12
11
14
11
11
11
14
11
16
13
11
14
12
11
14
11
11
11
14
11
16
11
14
11
11
11
14
11
16
8
7
13
8
14
14
7
9
7
8
7
7
6
8
6
9
7
9
8
9
7
8
7
7
6
9
7
7
6
7
7
7
6
9
7
8
6
9
10
9
8
9
9
9
7
9
8
5
13
6
6
8
6
6
7
6
6
8
6
6
7
9
10
9
8
9
9
9
7
9
8
5
13
6
6
8
6
6
7
6
6
8
6
6
7
8
9
10
9
9
14
9
9
8
10
9
9
8
11
8
9
11
9
9
6
8
9
9
8
10
9
9
7
11
21
10
9
10
15
10
9
8
11
10
9
9
11
49
8
4
7
7
7
8
7
7
8
7
6
5
6
5
6
7
6
5
6
5
6
7
7
8
8
9
8
7
7
7
6
5
6
5
6
7
6
5
6
5
6
7
6
5
6
6
6
9
8
5
6
5
6
7
8
12
8
12
8
12
8
12
14
13
14
12
8
12
8
12
14
13
14
12
14
13
14
12
12
7
10
5
6
7
12
5
6
7
9
7
5
5
10
10
6
8
7
7
5
10
6
9
7
12
5
6
8
9
8
5
6
12
10
6
8
7
7
5
10
6
9
8
7
10
5
10
12
6
9
5
8
7
9
8
8
4
6
9
9
7
4
6
6
9
5
7
4
4
9
5
7
4
6
8
13
12
11
12
10
12
4
7
9
4
6
7
8
6
7
4
4
8
6
7
5
8
7
13
12
11
12
10
12
4
6
12
13
11
12
10
12
4
10
8
7
8
8
7
9
7
7
7
6
8
7
6
5
6
6
6
4
7
6
3
7
9
8
6
8
9
7
6
7
7
9
6
6
5
6
6
6
5
6
6
3
4
5
6
7
5
5
6
5
12
10
10
6
5
5
11
9
6
11
7
10
9
5
10
6
6
11
12
6
12
10
7
10
9
5
10
6
6
10
6
6
11
7
10
9
5
10
6
6
10
6
6
10
5
6
5
9
5
7
5
7
9
8
4
8
11
5
10
9
5
7
9
8
5
8
11
4
10
10
9
9
12
8
4
8
12
4
10
9
5
8
11
9
6
9
5
9
5
7
12
13
12
8
13
12
7
10
17
14
15
4
4
16
14
15
4
12
13
12
8
13
12
6
4
7
17
14
15
4
4
16
14
15
4
15
14
15
4
4
16
14
15
4
9
9
5
5
9
9
9
5
6
9
6
5
7
5
5
6
8
5
7
5
7
5
5
6
8
5
9
9
5
6
9
5
5
7
5
5
5
7
5
7
5
7
5
6
6
8
5
5
5
7
5
5
6
7
5
7
5
7
5
6
6
8
5
8
5
10
9
10
8
10
11
12
9
8
14
8
10
10
9
10
8
10
11
12
9
8
14
8
10
8
13
8
10
9
12
9
10
9
13
9
12
10
9
9
8
9
12
10
13
11
11
11
8
9
9
9
9
11
11
11
8
4
8
5
13
6
10
9
8
5
8
5
6
10
9
8
5
8
5
10
8
8
5
9
3
11
7
3
10
4
10
4
9
5
8
5
6
10
9
8
5
8
5
6
10
9
8
5
8
5
10
8
8
5
9
4
10
7
3
9
5
8
5
10
9
8
5
8
5
10
8
8
5
9
3
11
10
11
10
7
5
7
5
7
5
7
5
11
6
7
7
6
9
4
6
12
4
8
9
7
5
7
5
7
5
7
5
11
6
7
7
6
9
4
6
11
4
8
11
4
6
11
4
8
12
4
8
10
2
2
6
6
6
6
6
6
6
6
7
8
7
8
6
8
9
4
6
4
4
4
6
3
6
5
5
5
6
6
6
6
6
6
6
6
7
8
7
8
6
8
9
4
6
4
4
4
6
3
6
5
5
5
5
5
5
5
4
6
4
4
4
6
3
13
13
14
10
9
9
8
9
13
11
8
10
8
9
14
10
14
13
14
10
9
9
8
9
13
13
8
10
8
9
13
12
9
10
8
9
13
12
9
9
9
10
5
9
10
10
5
7
6
4
6
4
6
4
6
9
9
10
5
9
10
10
5
7
6
4
6
4
6
4
6
4
6
4
6
4
6
4
6
8
9
8
5
6
8
9
8
5
7
9
7
8
5
7
9
6
8
5
8
8
9
8
5
6
8
9
8
5
7
9
7
8
5
7
9
6
8
5
8
6
7
9
10
9
7
8
5
7
9
6
8
5
8
8
10
10
11
8
11
9
11
4
10
7
4
10
7
8
10
10
11
4
10
7
4
10
7
4
12
6
4
10
6
5
4
6
3
4
10
7
4
10
7
4
3
6
3
7
12
9
11
8
5
9
10
11
11
10
10
10
11
10
8
10
9
10
8
10
10
10
10
11
11
10
10
10
11
10
8
10
9
10
8
10
10
10
6
6
13
12
11
11
11
12
14
15
15
20
15
13
15
15
13
20
15
20
15
8
9
9
9
8
9
10
9
12
12
13
10
12
12
13
10
8
11
8
10
8
9
9
9
8
9
10
9
12
12
13
10
12
12
13
10
8
11
8
10
8
11
8
10
11
12
11
10
6
6
7
6
7
6
7
8
9
11
10
6
6
7
6
7
6
7
8
9
15
8
8
6
7
6
7
6
7
9
9
9
11
5
7
5
7
5
7
7
8
7
7
5
7
7
7
7
7
9
9
7
7
9
10
8
11
6
7
5
7
7
7
7
7
9
9
7
7
9
10
8
11
9
9
7
7
9
10
8
11
9
9
7
7
9
10
8
11
12
2
7
6
6
12
7
7
7
7
3
7
5
13
7
7
6
5
3
11
10
6
8
6
8
6
7
7
5
6
6
11
10
6
8
6
8
6
7
7
5
6
10
6
12
7
7
7
7
3
6
9
7
3
3
6
10
3
9
8
3
3
6
5
6
5
7
5
7
6
8
6
4
3
9
8
3
3
6
5
7
6
7
5
7
6
8
6
7
6
8
6
4
6
4
7
8
9
4
6
10
8
6
3
11
3
9
8
4
9
6
8
10
4
4
6
4
7
8
9
4
6
10
8
6
4
8
6
7
4
8
6
8
3
9
6
8
10
4
5
6
6
6
4
7
8
9
4
6
10
8
6
8
8
6
4
6
4
7
8
9
4
6
10
9
6
5
9
8
9
8
6
8
9
4
6
10
9
6
4
6
12
12
8
9
11
12
7
8
9
8
7
9
9
10
12
6
8
11
13
6
9
12
6
9
8
9
7
9
9
10
12
6
9
11
12
5
10
8
11
12
7
9
11
7
7
7
9
11
8
7
7
10
11
10
7
5
11
11
9
10
7
7
8
8
10
10
8
9
5
5
6
5
10
5
4
5
7
8
13
8
5
5
5
8
10
5
6
10
10
9
9
5
5
6
5
10
5
4
5
7
7
13
8
5
5
5
8
10
5
6
6
5
11
7
4
8
7
13
11
11
11
5
8
7
13
12
11
11
5
7
9
8
5
11
7
5
8
8
5
11
7
5
8
7
5
7
8
5
11
7
5
8
8
5
11
7
5
8
7
5
7
6
10
13
4
11
9
7
3
10
3
10
9
9
7
5
6
10
6
11
7
10
7
7
3
10
11
8
10
4
11
15
5
32
11
8
10
8
5
9
10
4
12
4
8
9
9
9
11
9
9
9
11
11
12
9
9
11
11
9
11
9
9
9
11
9
9
9
11
12
12
9
9
12
10
9
9
11
11
9
8
11
10
9
12
13
13
12
8
13
13
12
8
9
10
10
10
9
10
10
9
14
13
12
8
9
10
10
10
9
10
10
9
10
10
10
10
9
10
10
9
10
10
10
8
10
10
12
7
7
6
6
11
6
7
6
6
6
9
6
6
9
10
12
7
7
6
6
11
6
7
7
7
6
9
7
6
9
6
6
9
9
6
8
11
8
6
8
11
8
4
12
12
6
6
6
4
12
12
6
7
7
6
8
11
8
4
12
12
6
6
6
4
12
12
6
7
7
4
12
12
6
6
6
6
12
12
7
7
7
12
8
9
13
6
5
13
10
8
6
8
8
12
8
9
13
6
5
13
10
8
6
8
8
8
8
11
7
11
7
11
9
11
7
11
7
10
8
12
8
10
9
11
8
11
7
10
8
12
8
10
9
12
8
10
8
10
9
8
8
10
11
8
8
10
9
8
9
11
13
8
9
10
12
8
8
10
9
8
9
11
13
8
9
10
12
10
20
10
8
9
11
13
8
9
10
8
8
6
6
6
6
8
8
6
6
6
5
8
8
8
9
8
8
8
9
8
8
5
6
6
5
8
8
8
9
8
8
8
9
8
8
8
9
8
8
8
9
8
9
3
7
10
8
9
10
10
8
9
7
6
10
6
3
8
8
11
6
9
6
7
8
10
10
8
9
7
6
10
9
8
8
11
6
9
6
8
5
5
6
8
5
5
6
8
9
9
8
9
5
5
6
7
5
5
7
8
7
8
7
8
7
8
7
8
5
5
6
7
7
8
11
6
5
11
6
5
7
9
7
6
6
8
8
4
7
5
10
6
5
3
9
6
5
7
8
13
6
11
7
4
7
5
21
7
4
9
7
10
6
4
7
5
6
9
7
4
7
5
7
5
7
3
7
3
5
5
7
5
7
10
12
4
11
3
10
3
6
4
7
4
11
3
10
3
9
7
5
7
5
7
10
12
4
11
3
10
3
6
4
7
4
11
3
10
3
9
7
4
11
3
10
3
6
4
7
5
11
3
10
3
9
7
8
9
17
8
8
9
17
11
12
11
7
5
7
5
7
5
7
5
7
9
7
10
8
9
8
11
12
11
7
5
7
5
7
5
7
5
7
5
7
5
7
5
7
5
7
10
7
5
10
9
11
10
10
5
7
5
7
9
5
5
8
5
8
9
10
9
11
10
10
5
7
5
7
9
5
5
8
5
8
9
6
5
3
5
7
5
7
9
5
5
8
5
8
9
6
5
8
9
8
10
8
6
10
8
13
12
11
6
5
11
12
6
12
8
10
9
13
9
6
10
8
13
12
11
6
5
11
12
6
12
12
12
11
6
5
11
12
6
12
2
8
9
6
9
2
8
9
6
9
5
6
10
5
6
4
7
6
6
11
5
7
4
11
2
8
9
6
9
5
6
10
5
7
4
7
6
6
11
5
7
4
11
7
8
6
4
6
6
10
5
7
4
7
6
6
10
5
7
4
12
4
10
17
15
17
15
9
10
11
6
9
9
14
17
15
17
15
9
10
11
6
8
9
16
9
10
9
6
10
8
8
8
8
8
8
6
6
8
12
11
6
7
12
11
6
7
8
8
8
8
8
6
6
8
12
11
6
7
12
11
6
7
4
5
8
11
11
6
7
11
11
7
7
9
9
5
12
7
9
7
10
10
7
9
9
5
13
7
9
7
10
10
7
7
9
7
10
10
7
8
4
8
11
9
8
7
12
11
8
11
7
10
8
11
6
11
9
13
13
5
4
5
6
5
5
5
6
8
5
2
11
6
10
8
10
7
11
8
13
13
5
4
5
6
5
5
5
5
8
5
7
11
10
9
7
11
10
9
7
7
10
8
16
5
15
5
7
7
16
5
7
11
10
9
8
7
11
8
16
5
15
5
7
7
16
6
19
5
15
6
7
8
16
5
11
10
12
12
11
13
12
12
11
12
11
9
8
9
9
8
7
9
12
12
11
12
11
9
8
9
9
8
7
9
11
9
8
9
9
8
7
9
6
11
9
12
11
11
11
16
15
11
10
12
11
12
10
13
14
14
11
14
10
4
10
15
11
15
8
8
7
6
8
9
6
8
8
10
15
11
14
9
8
7
6
8
9
6
8
8
8
7
6
8
9
6
8
8
7
5
7
5
5
7
4
6
7
6
6
7
4
5
5
11
4
4
3
6
7
6
3
5
5
7
5
5
8
5
6
7
6
6
10
4
5
5
11
4
4
3
6
7
6
3
7
4
5
5
11
5
3
8
7
4
7
4
10
10
11
11
11
10
11
10
11
10
11
10
10
12
10
10
10
10
11
10
11
10
11
10
10
11
11
10
5
6
5
4
2
5
8
6
3
4
7
8
10
4
5
5
4
4
7
5
10
7
4
8
7
12
7
5
5
4
4
7
8
10
4
5
5
4
4
8
5
10
7
4
8
7
12
12
5
4
7
5
10
7
4
8
8
12
7
5
9
2
7
4
7
4
9
2
7
3
7
4
7
3
9
4
9
6
9
5
10
7
7
6
8
5
10
4
9
6
8
5
6
6
9
3
7
4
8
4
8
5
10
5
10
6
7
5
8
6
9
5
9
7
7
4
7
6
9
4
9
7
8
6
8
6
10
4
10
7
8
4
6
5
4
7
3
5
8
6
8
5
5
6
3
5
8
6
9
9
5
4
11
6
7
4
5
9
4
5
6
6
7
4
13
6
3
5
8
14
5
10
4
5
6
6
6
4
5
8
6
8
6
6
7
4
8
4
5
6
6
7
18
5
10
5
11
5
10
5
11
5
4
5
9
10
6
7
7
7
7
7
5
8
7
7
7
7
5
6
10
5
11
5
10
5
11
5
4
5
9
10
6
7
7
7
7
7
5
8
7
7
7
7
5
6
7
7
7
7
7
5
8
7
7
7
7
5
6
8
9
8
9
10
10
10
6
11
10
10
10
8
9
8
9
10
10
10
6
11
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
8
9
10
8
8
8
12
8
11
10
12
10
10
10
12
9
9
8
11
8
8
8
11
8
10
10
11
11
10
11
10
10
11
11
10
11
9
11
12
9
10
9
12
11
11
10
14
10
25
13
9
10
12
10
11
10
13
11
13
13
13
13
13
11
7
7
7
5
9
8
7
7
7
7
7
9
11
11
13
6
6
11
11
14
13
7
7
6
8
7
6
9
12
11
14
6
6
11
12
14
13
7
7
10
14
12
16
5
5
5
5
10
6
5
5
6
10
6
6
6
8
5
7
5
5
5
10
6
5
5
6
9
6
6
6
8
5
7
6
6
8
5
9
10
11
6
6
10
10
10
6
6
9
5
5
5
5
7
7
10
6
7
7
10
6
6
10
10
6
6
9
5
5
5
5
7
7
10
6
7
7
10
6
6
6
7
6
7
6
7
6
7
6
7
6
7
6
8
7
7
10
6
7
7
10
6
6
9
11
11
10
10
10
11
10
11
11
10
10
11
11
10
12
9
11
11
10
10
10
11
10
11
11
10
10
11
11
10
12
10
10
10
10
11
11
11
15
8
8
8
6
7
7
10
7
8
7
8
7
7
6
11
7
8
8
8
6
7
7
10
7
8
7
8
7
8
7
8
7
7
6
11
7
5
6
10
6
6
9
5
6
10
6
6
9
7
8
7
6
7
8
12
5
6
10
6
6
8
5
6
10
6
6
9
5
6
10
6
6
9
7
8
7
6
7
7
12
5
6
10
6
6
8
6
6
6
6
4
5
5
5
4
12
12
5
9
3
11
13
4
9
5
7
5
6
5
5
5
5
4
12
12
5
9
3
12
12
4
8
13
11
5
9
3
12
12
4
8
5
8
4
9
11
4
7
8
13
12
9
8
11
6
8
5
14
12
14
11
4
14
9
8
10
7
8
5
12
13
12
6
8
4
12
12
3
11
9
12
9
11
9
11
10
11
8
11
9
10
8
11
9
11
9
12
9
11
9
11
10
11
8
10
9
10
8
11
9
9
10
11
9
6
8
10
11
8
6
8
4
9
9
11
9
9
9
11
12
10
11
9
6
8
10
11
9
6
8
4
10
9
11
10
9
9
11
13
9
9
11
10
10
10
11
5
7
6
7
6
8
11
5
9
10
7
7
5
7
6
7
6
8
11
5
9
10
7
7
8
9
11
5
9
10
7
7
7
7
7
7
8
7
7
7
7
8
7
8
7
8
8
8
7
5
7
7
8
12
8
8
9
19
7
6
9
6
8
14
7
8
5
8
8
8
9
15
6
9
6
8
7
10
9
7
6
9
6
14
13
16
13
14
13
9
6
9
11
17
8
8
9
8
14
13
9
6
9
11
16
8
9
9
8
11
16
13
17
8
9
9
8
8
7
8
10
3
5
5
9
3
6
6
9
8
7
8
10
3
5
5
9
3
6
6
9
13
11
15
3
5
5
9
3
6
6
8
3
5
5
9
3
6
6
10
6
6
5
7
6
6
5
4
3
7
7
7
7
9
5
5
6
6
6
5
7
6
6
5
4
3
7
7
7
7
9
5
5
6
10
7
5
10
8
10
8
11
5
7
5
10
7
6
12
13
10
7
5
10
7
6
13
11
8
9
10
8
9
9
8
10
12
12
12
11
8
9
10
8
9
9
9
10
12
12
12
11
2
2
7
7
9
7
7
9
9
8
12
8
8
13
8
6
10
8
8
12
8
8
14
7
6
5
5
8
6
4
8
9
9
8
6
9
6
5
8
5
5
8
9
9
8
6
9
5
10
7
8
9
10
10
9
10
12
3
7
6
10
12
4
12
12
9
10
10
9
12
6
10
7
7
10
12
4
11
6
6
9
12
12
4
12
7
6
9
11
6
6
8
4
4
4
5
4
4
4
5
4
4
4
5
4
4
4
5
3
11
5
7
8
10
4
6
6
7
10
10
10
5
7
10
10
3
11
5
9
7
10
4
6
6
7
10
10
10
5
7
10
10
4
4
4
5
4
4
4
5
4
4
4
5
4
4
4
5
4
6
6
7
10
10
10
5
7
10
10
6
7
6
7
7
7
7
4
7
6
8
5
5
5
6
6
6
7
8
5
5
5
7
6
6
7
6
7
7
7
7
4
7
6
8
5
5
5
6
6
6
7
8
5
5
5
7
6
6
7
6
7
7
7
7
4
6
7
6
7
7
7
7
4
6
7
6
7
7
7
7
4
6
7
6
7
7
7
7
4
5
6
5
6
5
6
6
7
6
4
5
6
4
4
6
6
6
6
9
7
6
4
4
5
6
6
7
6
4
5
6
4
4
6
6
6
6
9
7
6
4
5
6
5
6
6
9
8
6
4
5
6
4
5
9
9
9
9
9
9
10
10
9
9
9
9
9
9
9
9
9
9
10
10
10
9
10
10
9
9
10
9
6
7
6
8
7
7
7
6
8
6
9
7
7
8
10
10
10
4
10
10
10
5
6
8
6
9
7
7
8
10
10
10
4
10
10
10
5
10
10
10
4
10
10
10
5
6
7
6
9
13
12
12
12
10
11
11
4
14
12
13
12
13
12
11
6
8
12
10
11
11
13
11
14
12
13
11
12
6
8
4
11
10
12
12
12
10
11
11
11
12
12
12
5
7
5
7
5
5
10
10
8
7
11
16
7
7
3
5
7
5
7
5
5
10
19
8
10
15
8
7
3
5
5
10
11
9
7
10
16
8
7
3
9
4
10
9
8
9
5
9
8
11
4
5
3
5
3
7
3
7
7
8
3
7
9
7
6
9
4
10
9
8
9
5
9
8
11
4
5
3
5
3
7
3
7
7
8
3
7
9
8
5
7
8
9
3
7
9
7
3
12
12
13
10
12
12
13
11
7
10
7
8
7
10
7
11
24
13
10
12
12
13
11
7
10
7
8
7
10
7
11
7
10
7
8
7
10
7
7
7
10
7
7
10
5
5
6
6
6
11
7
7
17
17
5
5
8
4
6
10
7
7
7
3
3
6
5
6
6
6
10
8
4
11
7
7
7
6
9
5
5
5
8
9
11
6
11
9
5
7
6
13
5
5
8
9
11
6
3
6
9
9
11
6
10
9
11
8
10
9
11
14
12
4
10
8
10
12
4
11
9
11
10
9
11
14
12
4
10
8
10
11
4
13
10
11
12
4
10
8
10
11
4
12
10
12
7
7
7
7
7
7
7
7
7
8
12
8
9
7
12
7
7
7
12
7
7
7
7
7
7
7
7
7
7
8
12
8
8
8
12
7
7
7
12
7
9
7
12
7
7
7
13
7
12
8
7
5
9
5
5
3
5
4
5
9
4
5
4
5
13
12
13
12
7
6
10
5
5
3
5
4
5
9
4
5
4
4
13
11
11
11
11
11
11
12
7
5
6
2
7
5
11
8
8
8
8
12
8
11
7
7
4
7
5
6
2
7
7
11
8
8
8
8
13
9
11
7
7
4
3
3
8
6
9
8
8
8
9
8
10
8
7
3
7
7
5
7
7
7
8
7
8
7
7
6
7
6
7
9
4
6
7
7
6
8
8
7
8
7
7
7
7
6
7
9
4
6
7
11
12
3
5
8
6
6
10
4
6
6
7
7
6
7
9
4
5
8
6
7
8
11
10
11
9
13
10
7
8
12
13
10
13
12
13
10
12
5
7
13
8
13
8
11
8
5
10
13
13
10
13
12
13
10
12
5
10
13
10
13
12
13
10
12
5
12
5
8
10
8
7
10
8
10
4
11
10
6
6
7
6
8
8
11
10
4
12
10
9
4
11
4
10
6
6
6
7
6
8
8
8
10
8
7
10
12
8
6
14
7
13
8
7
14
7
15
11
11
13
12
12
12
13
12
7
7
14
7
15
11
11
13
12
12
12
13
12
7
7
10
13
13
12
7
8
8
5
6
8
8
5
5
7
5
4
5
8
5
8
5
8
5
5
6
10
5
5
7
5
5
6
9
5
6
7
8
5
5
6
5
6
5
6
5
7
8
5
6
7
8
5
5
6
5
6
10
8
29
8
9
9
9
9
8
9
9
9
10
8
17
16
10
8
9
8
9
9
10
8
10
9
8
9
8
10
17
11
9
9
8
8
10
10
12
9
12
10
13
11
6
7
7
5
11
6
6
7
7
5
11
6
11
10
14
11
6
7
6
5
10
6
6
7
7
5
11
11
11
10
14
10
10
10
14
10
8
8
16
8
8
16
7
10
10
14
10
8
8
15
8
8
14
8
8
14
8
8
17
14
12
12
8
13
14
12
10
4
6
13
7
3
6
13
7
13
14
12
10
4
6
13
7
3
6
13
7
3
6
12
7
3
6
13
7
4
5
4
8
5
6
8
8
6
9
4
5
4
8
5
6
10
7
6
6
3
6
5
8
7
9
12
4
7
10
7
6
6
3
9
12
11
9
7
6
10
6
5
8
7
8
6
7
7
7
7
7
7
7
8
7
5
12
12
12
6
6
8
5
7
7
7
8
7
7
8
7
7
5
12
12
12
6
6
8
5
7
5
12
11
12
6
6
8
5
8
7
9
7
8
7
9
6
8
8
10
7
8
7
9
6
8
7
9
6
8
8
10
7
8
8
10
7
11
7
9
8
10
9
8
11
9
11
10
12
12
11
10
12
12
8
10
11
12
13
10
11
12
7
13
7
4
5
8
4
6
8
8
9
6
9
4
9
2
6
4
5
6
8
5
6
8
8
10
6
6
9
4
9
2
6
4
6
8
10
3
6
4
6
4
18
3
8
2
8
3
11
10
6
11
9
6
5
9
9
10
11
10
6
5
10
9
6
5
9
9
10
10
9
6
5
7
6
7
6
9
7
7
6
7
7
7
6
10
7
9
16
14
8
8
8
8
7
7
7
6
10
7
9
16
14
9
8
9
8
16
14
17
14
9
8
8
8
5
5
7
8
7
5
5
8
8
8
4
5
6
4
4
6
5
5
4
5
5
4
6
4
5
5
5
7
8
7
5
5
8
8
8
4
5
6
4
4
6
5
5
4
5
5
4
6
4
5
4
5
6
4
4
6
5
5
4
5
6
4
6
4
5
13
12
11
2
7
9
11
12
9
12
7
9
11
12
9
12
13
12
11
5
7
9
11
12
9
12
7
9
11
12
9
12
10
8
10
7
9
12
12
9
12
12
9
6
8
6
7
7
7
11
6
9
7
7
7
6
7
7
5
8
10
5
8
5
6
9
7
6
8
6
11
6
8
10
5
8
5
8
8
10
5
8
5
4
8
5
8
5
4
10
5
8
5
4
8
5
8
4
9
9
9
8
9
10
4
10
8
9
10
11
5
7
10
7
7
12
5
7
10
7
7
12
5
11
11
15
10
6
7
10
7
7
12
5
7
10
7
7
12
6
7
7
9
8
8
7
7
7
5
4
4
5
7
11
7
8
7
7
7
7
7
7
7
5
4
4
6
7
15
8
7
7
7
7
12
12
8
6
5
12
12
12
8
7
5
7
7
9
12
6
6
7
8
12
6
5
12
11
5
4
5
5
5
8
10
12
7
4
6
6
3
10
6
6
10
10
5
3
5
5
7
6
5
7
7
5
9
6
7
5
9
5
6
6
10
7
7
7
4
6
6
6
6
6
9
11
5
4
6
6
6
12
7
7
5
9
6
7
5
9
6
6
6
10
7
7
11
7
6
6
6
6
9
11
5
4
6
6
6
12
8
8
6
6
6
5
4
6
6
6
12
8
8
7
8
8
8
6
9
10
5
9
9
6
8
8
8
7
8
8
9
6
9
10
5
9
10
6
9
11
4
9
10
6
8
11
4
8
4
6
8
6
9
7
10
8
9
8
6
6
6
6
7
12
6
8
11
8
5
11
7
9
11
9
4
4
7
6
9
8
6
6
6
6
7
3
9
6
8
11
8
5
11
7
9
11
13
11
6
9
8
8
10
10
8
8
10
11
8
6
8
8
8
5
8
4
8
8
10
10
8
6
7
8
8
5
8
4
8
6
7
8
10
4
11
12
11
7
7
7
7
7
7
7
7
7
7
7
9
7
5
7
10
8
5
9
8
8
10
8
11
9
10
9
11
13
8
9
7
5
7
10
8
5
9
8
9
10
8
11
9
10
9
11
13
7
8
7
9
7
8
10
8
11
9
10
9
9
13
11
8
13
11
11
9
13
12
10
6
6
9
12
10
5
6
10
8
9
7
10
8
9
7
9
12
10
6
6
9
8
9
7
10
8
8
8
9
8
9
7
10
8
9
8
9
5
5
6
6
5
5
6
6
5
5
6
6
5
6
11
6
5
6
6
5
5
6
6
6
6
11
6
5
7
6
5
6
11
6
5
6
6
6
9
9
9
9
10
9
10
10
9
10
10
9
9
10
10
10
9
9
9
9
10
9
10
10
9
10
10
9
9
10
10
10
9
10
10
9
9
10
10
10
8
9
10
9
12
9
13
14
6
10
7
11
6
10
9
8
9
10
9
12
9
13
14
6
10
7
11
7
10
9
6
10
7
11
7
10
11
10
9
6
6
8
9
9
6
6
8
8
6
6
6
6
7
11
10
11
12
11
10
10
7
9
9
6
6
8
8
6
6
6
7
7
11
10
11
12
11
10
10
7
11
10
10
7
7
7
8
7
7
7
10
7
9
9
9
11
9
9
9
11
7
7
10
8
10
9
8
12
9
9
8
12
9
9
9
11
9
9
9
11
12
9
10
10
9
9
9
10
10
13
10
13
9
13
10
13
9
9
10
10
10
9
10
10
10
13
10
13
9
13
10
13
9
13
10
13
9
13
9
14
9
7
8
12
8
8
12
7
12
12
8
11
12
7
8
12
8
8
12
7
8
12
8
8
12
7
12
12
8
11
12
7
12
12
8
11
12
7
8
12
8
8
12
11
10
10
7
13
11
10
9
12
11
11
9
13
11
11
10
11
11
10
7
13
11
10
9
12
11
11
9
13
11
11
10
11
9
13
11
11
10
11
11
11
10
10
8
7
10
12
7
6
8
8
10
8
7
12
8
7
10
11
7
6
8
8
10
8
7
12
6
8
8
10
8
7
12
11
11
11
10
12
15
12
12
11
14
11
8
9
10
10
10
13
13
13
8
12
14
11
8
9
10
10
10
8
10
10
10
11
5
12
5
11
7
12
5
11
6
9
7
10
9
10
9
11
5
10
8
9
9
9
9
10
7
10
9
9
9
9
8
7
9
7
8
7
9
8
8
8
8
8
9
8
9
9
8
8
7
9
7
8
7
9
8
8
8
8
8
9
8
9
9
8
6
6
9
9
6
6
9
8
6
6
9
7
6
6
9
8
3
3
6
9
9
6
6
9
8
6
6
9
7
6
6
9
8
6
6
9
7
6
6
9
8
8
8
6
5
8
8
6
6
6
7
8
5
8
7
6
7
5
7
5
5
3
5
7
6
7
7
6
8
9
5
6
9
5
5
6
4
9
6
9
5
6
6
9
6
7
6
7
7
6
8
8
6
6
9
5
5
7
4
9
6
9
5
5
6
9
6
8
7
7
6
8
8
7
8
8
9
7
8
9
8
9
9
9
8
7
6
8
7
7
8
8
9
8
8
9
8
9
9
9
8
8
9
9
8
7
5
6
5
6
5
7
9
5
6
5
6
5
7
11
6
8
6
11
8
9
6
7
5
6
5
6
6
7
11
6
8
6
11
8
9
5
7
6
8
6
11
9
8
6
13
13
12
13
13
13
12
13
9
8
7
7
8
8
7
7
13
13
12
13
9
8
7
7
8
9
7
7
8
9
7
7
7
8
11
7
8
12
8
7
12
9
8
6
9
10
8
5
6
7
8
11
7
8
12
8
7
12
9
8
6
9
9
8
5
4
11
8
6
9
10
8
5
7
7
7
8
8
12
16
8
7
7
8
7
7
8
7
13
16
8
7
7
7
13
16
8
7
7
7
7
10
8
12
8
10
8
12
7
9
8
12
7
10
8
12
6
6
6
6
6
6
6
6
9
11
14
7
9
11
12
11
7
7
12
7
7
12
9
11
12
12
7
7
12
7
7
12
7
7
12
7
7
12
8
12
14
9
6
10
4
11
14
10
7
9
5
7
7
7
12
7
7
12
6
13
14
9
6
14
7
7
8
11
7
7
12
6
7
6
7
8
7
11
7
8
11
6
8
6
6
7
6
16
7
7
8
10
8
14
7
7
6
7
6
10
10
8
14
7
7
6
7
6
7
6
6
5
7
7
6
8
8
14
5
7
7
6
8
8
13
5
6
5
6
5
6
5
7
5
7
7
6
8
8
13
8
9
7
5
6
5
5
6
6
6
7
8
10
10
9
11
6
13
8
7
6
7
13
11
16
9
7
8
10
10
9
11
6
13
8
7
6
7
13
11
16
9
13
8
7
6
7
13
11
16
9
15
9
10
8
10
7
10
9
9
8
10
9
10
11
10
8
10
11
11
8
10
7
10
9
9
8
10
9
10
10
10
9
10
11
10
9
10
10
10
18
13
12
11
11
10
12
10
10
10
9
12
14
12
9
15
14
15
9
12
14
12
9
15
14
15
11
8
10
12
11
8
10
17
10
8
10
10
11
10
10
17
10
8
11
12
12
19
12
14
5
12
14
10
9
10
5
11
11
14
8
10
5
12
14
10
9
10
5
11
11
14
8
10
7
11
11
14
11
12
11
9
10
7
7
11
9
7
7
11
11
5
12
8
12
5
13
9
10
7
7
11
9
7
7
11
12
5
12
8
11
5
12
10
12
5
13
8
12
5
12
9
9
12
9
10
8
10
10
12
11
13
11
12
15
10
12
8
10
8
13
12
11
15
9
10
14
10
10
12
9
12
9
10
8
10
10
10
6
6
7
8
8
8
11
10
9
9
9
8
9
8
10
6
6
7
8
7
8
13
9
10
7
9
9
10
7
9
9
10
8
10
9
8
8
9
9
10
8
9
9
9
8
9
9
9
6
10
5
8
5
8
5
11
11
10
11
10
5
11
6
11
10
10
11
9
10
10
11
11
11
10
10
9
10
10
10
10
7
5
7
7
7
6
8
7
5
7
7
6
6
8
11
8
8
6
12
7
6
12
8
6
12
7
6
12
11
8
8
6
11
8
6
12
5
7
6
7
8
7
3
5
6
5
7
6
8
3
8
6
10
3
6
6
6
11
11
12
6
5
11
8
9
5
7
6
7
8
7
3
6
6
5
7
6
8
3
8
6
10
3
7
6
6
11
11
12
6
5
11
8
9
7
6
11
11
11
6
5
11
8
10
10
10
8
9
10
10
8
9
11
7
11
7
11
8
11
7
11
7
11
8
9
9
9
7
9
9
9
7
12
7
11
9
12
11
11
7
12
11
11
6
5
9
9
9
7
9
9
9
7
12
7
12
8
12
11
11
7
12
11
11
6
5
12
11
11
9
12
12
11
6
5
8
5
8
10
9
11
10
8
8
7
5
8
10
9
10
10
9
10
6
7
8
10
9
11
10
8
8
7
5
8
10
9
10
10
9
10
6
7
8
10
9
10
10
9
10
6
7
7
11
11
11
12
12
10
12
11
5
9
8
4
9
4
8
7
5
8
6
7
12
8
6
9
11
10
12
11
5
9
8
4
8
5
8
7
5
9
5
7
12
8
6
9
9
7
10
12
7
10
11
10
11
11
10
11
12
7
7
7
6
9
6
7
6
10
11
11
10
11
12
7
7
7
6
9
6
7
6
6
7
7
6
9
6
7
6
13
15
12
15
9
9
8
8
13
14
12
14
10
8
10
6
8
8
6
13
13
13
15
13
7
7
13
13
13
13
13
13
13
13
13
13
13
10
10
7
5
11
10
7
5
5
5
6
7
8
6
9
10
10
10
7
5
11
10
7
5
5
5
6
7
7
6
9
10
5
6
7
7
6
9
10
6
4
8
10
6
10
9
10
8
10
8
10
10
10
8
10
6
6
7
4
8
10
6
10
9
10
8
10
8
11
10
10
8
10
5
6
10
9
10
10
10
8
11
5
6
6
6
7
6
6
7
6
4
9
6
4
7
6
6
7
6
6
8
6
4
9
6
4
7
6
4
10
6
4
7
17
11
9
6
4
7
8
10
10
10
10
8
5
6
8
9
10
7
12
9
10
7
6
8
10
10
10
10
8
5
6
8
9
10
7
12
9
10
7
6
8
8
10
7
12
8
10
8
14
8
7
11
7
11
8
11
7
11
11
11
5
5
11
12
11
10
10
7
11
7
11
8
11
7
11
11
10
5
5
11
12
11
10
10
11
10
10
10
5
5
10
7
10
7
9
10
12
11
11
11
11
12
11
11
10
13
13
7
10
8
10
10
12
11
11
11
11
12
11
11
10
13
13
8
10
7
9
8
13
6
6
9
9
11
9
10
8
11
6
6
9
9
12
9
11
7
12
12
9
8
11
8
11
8
12
6
6
9
9
10
8
11
10
13
6
6
9
8
6
9
6
6
11
7
8
12
9
8
8
7
9
6
8
10
9
13
8
12
11
10
11
7
9
6
11
9
10
13
7
10
6
10
10
9
13
9
11
12
9
12
11
12
9
13
14
13
14
11
13
13
14
11
11
12
9
13
14
13
14
11
10
11
14
13
14
11
6
6
7
6
5
7
7
6
6
7
6
5
7
7
4
4
12
6
9
8
9
8
12
8
9
12
6
6
7
6
5
7
7
4
4
12
6
9
8
9
8
12
8
9
12
9
9
9
5
9
9
10
7
2
12
8
11
12
13
8
12
11
6
9
9
8
5
9
9
10
8
2
13
8
11
12
12
8
12
11
7
13
8
11
13
13
8
12
13
6
13
11
13
10
9
7
7
8
9
6
9
8
10
7
9
7
8
7
8
9
13
11
5
5
11
5
5
11
5
5
9
5
5
10
6
7
11
11
3
5
13
11
7
4
6
4
5
5
11
5
5
10
5
5
9
5
5
10
6
7
11
11
3
5
13
11
7
4
6
4
10
8
11
8
10
10
12
9
7
13
8
11
10
9
10
8
10
10
12
9
8
13
8
10
8
13
8
10
10
8
4
8
4
9
8
10
7
5
10
11
12
12
9
10
10
9
8
11
11
11
10
8
4
8
4
9
8
10
8
4
8
4
9
8
10
9
7
5
7
6
7
5
7
6
5
7
7
7
7
6
9
10
9
9
8
7
7
9
6
8
7
7
7
7
6
9
10
8
9
8
7
7
9
6
8
8
9
8
7
7
9
6
8
8
4
8
3
5
5
9
5
5
6
4
8
4
8
3
9
4
8
3
5
5
9
5
5
6
5
8
4
9
3
9
4
8
3
7
5
11
4
8
3
8
6
6
3
11
7
6
6
9
11
13
6
10
5
7
11
7
7
11
5
7
11
7
7
11
11
8
6
6
10
5
7
11
7
7
11
5
7
11
7
7
11
5
7
12
7
7
11
5
7
11
7
7
11
11
8
8
11
8
9
11
6
7
9
4
7
10
5
7
6
7
7
10
9
9
11
6
7
9
4
7
10
5
7
6
7
7
10
7
4
4
6
5
5
5
6
7
3
3
7
8
3
10
3
7
7
3
10
10
11
3
3
7
7
4
10
3
7
7
3
10
3
7
8
3
10
3
7
7
3
10
12
11
6
7
9
12
10
7
8
12
7
8
7
8
5
8
10
11
11
7
7
11
8
8
7
9
5
7
10
9
7
8
7
8
6
7
10
9
9
10
12
9
9
10
12
8
6
9
8
5
9
9
9
10
12
8
6
9
8
5
9
8
6
9
8
5
9
8
5
11
6
9
7
7
8
8
7
8
7
9
8
7
8
9
9
7
8
9
9
8
8
9
7
7
8
8
7
8
7
9
8
7
8
9
9
7
8
9
9
8
8
9
9
7
8
9
9
8
8
9
7
8
12
12
10
12
12
13
10
13
11
13
12
12
12
12
9
12
12
13
10
13
11
13
12
12
11
13
11
12
12
6
10
10
6
7
6
6
5
7
5
8
6
7
12
6
10
10
6
7
6
6
5
7
5
8
6
7
12
6
10
11
6
9
10
10
4
7
6
5
5
4
8
8
5
9
6
9
6
13
8
7
5
7
6
7
5
7
6
3
4
7
6
10
4
7
8
7
4
11
6
7
10
5
7
8
12
6
7
12
6
3
7
5
8
5
8
5
6
9
6
7
9
5
8
6
9
5
5
7
6
7
5
7
6
3
5
7
6
7
5
7
6
3
5
7
6
7
5
7
6
3
5
7
9
17
6
8
4
20
7
6
10
9
11
7
8
21
13
14
11
10
10
7
7
30
7
29
27
7
8
8
9
7
7
6
4
5
8
8
8
9
7
7
6
4
5
11
13
10
7
10
13
10
14
7
8
8
9
7
7
6
4
5
10
13
10
7
10
13
10
14
10
13
10
7
10
13
10
14
7
11
9
6
7
10
8
6
7
8
14
4
7
8
7
9
5
6
9
13
4
5
9
5
9
5
9
7
4
8
5
8
9
7
9
5
6
9
13
7
5
9
5
9
5
9
7
4
9
7
10
5
9
5
9
8
4
9
6
10
9
9
8
10
9
12
8
7
7
6
8
13
4
12
11
10
8
10
11
8
12
8
7
7
7
7
14
3
14
8
8
11
8
8
8
11
8
9
10
10
7
9
9
9
7
3
8
8
11
7
8
8
11
8
9
10
10
7
9
9
9
7
3
9
10
10
7
9
9
9
7
3
11
2
10
2
10
10
10
10
7
9
9
7
9
9
9
11
9
9
10
8
10
9
7
9
9
9
13
3
11
9
7
9
9
9
11
8
7
7
7
7
6
7
7
8
7
7
3
8
6
7
7
7
6
7
7
8
7
7
3
9
7
8
7
8
7
8
7
8
7
8
7
13
9
14
12
9
13
12
14
14
4
7
13
4
9
13
13
9
14
12
9
13
12
14
14
5
7
13
4
9
13
5
7
13
4
9
13
10
10
9
10
6
10
9
10
6
9
9
10
9
10
5
10
5
11
9
10
6
10
9
10
9
10
5
10
5
11
9
10
6
10
8
10
9
10
5
11
5
10
9
10
9
10
5
10
6
8
4
4
8
4
4
8
5
5
6
5
5
9
6
5
7
9
9
10
8
5
4
7
8
4
4
9
4
4
8
5
5
6
5
5
9
6
4
6
9
9
10
11
6
5
7
6
6
6
7
4
5
7
8
9
8
7
8
9
8
6
8
9
8
6
8
9
8
7
8
8
8
7
8
9
8
10
9
5
6
7
10
9
5
6
7
7
9
13
9
9
9
10
9
9
9
9
3
5
5
9
5
6
7
7
9
13
9
18
10
9
18
9
3
9
9
9
9
10
9
9
9
3
9
27
3
11
11
14
11
6
9
7
10
15
5
14
5
15
5
11
11
11
14
12
6
9
7
10
15
5
14
5
15
5
11
15
5
14
5
15
5
10
10
10
11
11
8
7
9
5
10
7
12
12
13
12
12
12
13
13
7
9
5
10
8
12
12
13
12
12
12
13
13
12
12
13
12
12
12
13
13
5
6
7
7
6
5
8
8
5
6
8
6
5
6
9
6
6
6
7
8
5
6
8
6
5
6
9
6
5
6
9
7
5
7
12
12
12
11
12
10
12
12
14
12
9
12
12
13
11
12
12
12
12
14
12
9
9
10
6
10
9
12
12
12
12
6
13
13
5
5
5
5
6
5
5
10
6
6
9
10
7
6
2
8
8
13
12
9
8
8
8
9
8
12
11
10
8
5
5
10
6
6
11
3
7
7
9
8
10
11
12
9
9
7
9
8
9
11
12
9
7
8
9
8
11
11
9
2
9
7
13
8
10
7
8
5
9
8
8
5
6
7
9
5
8
6
6
7
8
8
6
7
8
14
5
9
8
8
5
6
7
9
5
8
6
6
9
8
8
6
6
9
14
8
7
10
7
8
18
16
7
10
7
8
7
11
7
8
7
10
7
8
7
12
15
7
10
7
8
7
11
7
11
7
11
7
7
8
8
4
7
8
8
4
7
8
8
4
7
8
8
3
8
3
7
11
9
3
7
12
8
8
8
3
8
8
8
3
7
8
8
3
8
8
7
5
7
3
7
11
9
3
6
13
5
3
6
13
9
3
7
11
16
11
10
10
10
11
9
10
10
10
11
10
11
10
10
11
9
11
9
10
10
10
11
10
11
10
10
11
9
10
11
10
11
10
10
11
9
8
7
7
8
8
6
9
12
9
10
10
8
9
11
9
9
13
8
7
6
9
8
6
9
5
7
9
20
8
9
11
9
9
13
15
8
13
10
12
9
5
5
3
11
8
7
9
12
9
7
9
5
6
13
10
12
9
5
5
3
11
8
7
9
11
9
7
9
5
6
9
9
5
5
9
7
7
7
9
10
7
9
9
5
5
9
7
7
7
9
10
7
7
7
7
9
10
7
7
4
7
10
13
8
7
10
13
8
7
8
6
7
8
7
8
6
7
8
7
7
10
13
8
7
8
6
7
8
7
8
6
7
8
7
8
6
7
8
7
8
6
7
8
7
7
7
7
7
12
12
7
7
7
7
11
12
12
11
12
11
7
7
7
7
11
12
12
11
12
11
12
11
12
11
11
7
9
10
9
7
9
11
10
12
11
12
12
12
11
12
12
7
9
11
10
12
11
12
12
12
11
12
12
12
11
12
12
12
14
18
10
10
11
13
13
16
6
13
13
10
14
18
11
9
11
13
12
16
6
13
12
9
10
2
14
12
16
7
13
13
9
7
6
11
7
6
10
8
6
11
7
6
11
7
9
11
7
7
12
9
6
11
7
8
5
7
5
7
6
11
7
6
11
7
6
11
7
6
11
7
9
11
7
7
12
9
6
11
7
8
5
7
5
7
9
18
7
11
9
6
11
7
8
6
7
6
5
7
5
11
8
12
10
11
8
12
9
5
6
8
9
14
8
9
9
8
11
8
12
10
7
8
9
14
9
9
9
8
8
9
9
8
6
6
3
10
6
7
6
9
9
7
6
10
5
7
11
8
4
6
6
4
9
7
6
5
8
9
6
6
10
5
7
11
8
4
10
7
11
8
10
10
6
6
10
5
6
11
9
5
7
7
8
7
6
8
12
9
17
7
7
10
7
8
7
7
8
7
6
7
13
9
9
8
7
8
10
6
8
9
9
8
15
10
6
8
6
5
6
5
5
7
8
6
4
7
5
5
8
6
5
4
5
4
6
5
6
8
4
6
4
7
7
8
4
6
4
7
7
5
6
5
4
5
4
6
5
6
7
5
6
4
7
7
8
4
6
4
7
7
5
4
4
7
4
7
7
8
4
6
4
7
7
5
6
6
8
6
6
8
9
8
6
4
6
9
12
6
5
5
5
6
6
4
6
9
12
6
5
5
5
7
6
11
11
7
6
5
8
10
11
8
8
10
11
9
12
8
13
9
9
10
5
5
10
7
11
10
9
8
9
11
8
12
7
14
9
9
10
6
4
9
4
6
9
10
10
10
10
10
10
10
10
10
10
10
10
10
11
10
10
10
10
10
10
10
10
10
10
10
11
10
10
10
10
10
11
11
10
11
10
11
11
11
12
14
12
15
13
14
12
15
13
11
10
10
10
12
11
11
12
14
12
15
13
14
12
15
7
7
6
10
8
7
9
6
8
7
5
9
10
7
5
8
10
11
8
8
10
6
5
7
5
8
7
6
10
10
7
6
10
10
6
4
8
8
10
6
5
7
5
9
7
4
10
9
9
6
5
7
5
4
7
6
10
14
7
7
9
10
14
7
7
9
8
9
12
12
10
9
11
10
10
14
7
7
9
9
9
11
13
10
8
13
9
5
12
8
9
12
10
11
11
12
9
14
10
10
8
13
8
13
9
8
7
13
8
7
13
12
9
12
11
7
7
12
8
8
12
9
9
9
9
10
11
7
7
12
8
7
13
7
7
13
7
6
5
6
8
6
6
4
8
10
4
7
7
9
9
4
7
7
4
5
7
6
6
6
9
6
6
4
8
9
4
7
7
9
9
4
7
7
4
5
5
9
4
7
7
8
9
4
7
7
4
5
6
7
12
6
16
8
14
9
13
14
5
9
5
7
13
6
7
7
9
14
22
14
5
16
14
9
13
8
6
14
7
14
9
13
8
6
14
15
18
5
6
7
9
9
8
10
7
8
8
8
6
7
8
7
9
6
6
5
6
6
8
7
9
9
8
10
8
7
7
9
6
7
8
7
9
6
6
5
6
10
7
8
7
9
6
6
5
6
6
6
5
7
5
7
5
3
6
5
7
5
7
5
8
7
5
3
9
4
12
3
9
9
6
5
6
5
7
5
4
6
5
7
5
7
5
8
8
5
3
9
4
12
3
9
9
3
9
4
5
8
3
9
10
5
5
7
12
8
6
5
9
12
8
10
12
9
11
11
10
5
5
9
5
5
9
12
8
10
11
10
12
9
11
5
5
8
10
11
10
11
10
11
6
5
9
9
7
7
10
7
7
10
8
8
12
8
8
14
7
6
10
8
8
13
9
9
14
7
6
10
8
8
10
8
8
10
6
6
11
8
7
8
7
8
7
8
9
8
8
10
8
8
9
7
6
10
8
7
8
7
8
7
8
9
8
7
8
7
7
8
8
9
8
7
8
7
7
8
8
9
8
8
9
7
9
6
11
10
9
6
10
4
10
14
12
12
14
12
13
9
9
6
10
4
11
13
13
13
13
13
13
13
13
13
13
13
13
7
9
9
7
7
8
9
7
9
8
7
9
9
8
7
9
9
8
10
8
8
8
15
12
8
8
8
14
12
8
8
10
8
9
8
8
16
12
8
8
10
8
9
8
10
8
9
8
10
8
10
11
10
11
11
12
11
9
14
12
12
12
14
11
9
9
11
11
8
5
12
12
12
14
11
9
9
11
11
8
6
11
9
9
11
10
8
6
3
3
7
4
3
4
7
3
7
3
4
3
3
3
6
7
4
3
4
7
3
7
3
4
3
3
3
12
7
9
10
12
11
7
10
11
12
8
9
9
11
11
8
9
11
13
9
9
8
12
9
9
8
11
12
13
6
6
8
12
13
6
6
8
9
9
8
11
12
13
6
6
8
12
13
6
6
8
8
5
5
8
6
6
7
8
8
5
5
9
6
20
6
7
8
13
7
6
7
6
7
8
6
7
7
11
8
5
5
9
6
8
12
6
7
7
6
8
7
7
12
7
8
6
8
7
11
7
6
7
6
9
7
13
6
7
8
6
8
7
11
8
10
8
6
8
10
8
5
5
8
4
8
5
12
10
8
6
8
11
7
7
4
8
4
8
5
10
6
5
9
6
5
8
4
8
5
4
10
11
15
11
11
16
11
12
17
10
13
17
5
10
12
15
12
11
17
12
12
16
6
11
11
18
11
12
17
5
6
6
5
8
7
6
9
10
11
10
9
10
10
10
9
6
6
5
10
7
7
9
10
11
10
9
10
10
10
9
10
12
10
9
10
10
10
8
10
8
10
11
10
6
8
10
11
10
6
8
8
10
8
11
10
12
10
6
8
8
10
8
11
8
10
8
11
8
10
9
11
7
7
6
7
7
7
6
7
4
7
5
7
7
7
6
7
7
7
6
9
12
8
6
7
7
7
6
7
4
7
5
7
7
7
6
7
7
7
6
9
13
7
6
7
7
7
6
7
7
7
6
7
7
8
6
9
9
7
10
8
9
7
9
8
13
6
11
6
10
8
8
8
5
11
10
8
12
7
12
6
8
9
7
10
9
8
10
8
13
6
11
6
12
6
13
6
5
3
7
5
5
4
5
6
6
6
5
7
8
4
4
6
7
4
4
7
5
6
4
5
6
6
6
6
5
12
4
6
7
6
6
5
6
5
6
5
6
8
6
6
5
6
7
5
4
6
8
8
5
2
5
10
5
6
6
6
6
6
6
6
12
11
6
8
6
8
10
8
12
11
12
10
10
11
4
6
6
6
4
11
9
12
11
13
10
10
6
5
12
11
13
10
10
11
4
6
6
6
5
7
6
4
7
6
6
9
7
4
10
8
9
6
7
6
9
8
8
5
6
6
6
7
11
6
6
9
7
4
9
9
9
6
7
6
8
9
9
4
6
6
8
9
7
6
10
7
6
6
10
7
8
10
7
8
10
11
8
9
7
7
11
7
7
6
10
7
8
10
8
8
11
11
8
8
7
8
10
8
8
10
11
9
8
8
8
9
8
8
7
5
6
6
7
6
8
7
6
9
8
8
8
9
8
8
7
6
6
6
7
5
8
7
6
5
6
6
7
5
8
7
6
6
6
6
7
6
7
7
6
6
7
4
4
7
4
4
14
4
5
7
4
4
7
4
4
15
4
5
7
3
7
3
12
5
4
7
3
7
3
12
5
4
7
4
4
7
4
4
8
4
2
5
5
4
4
5
5
6
9
3
7
3
12
5
4
7
3
7
3
12
5
5
9
7
7
10
5
7
7
10
6
12
9
5
12
5
9
12
14
12
5
13
7
7
11
6
12
9
5
12
5
9
12
14
12
5
13
12
9
5
12
5
9
12
14
12
5
13
7
7
6
6
6
7
6
7
6
6
10
6
9
6
11
9
6
8
7
7
6
6
6
7
6
7
6
6
10
6
9
6
11
9
6
8
9
6
11
9
6
8
9
9
6
6
9
9
10
6
6
9
8
6
9
8
6
12
9
10
7
6
9
8
6
9
8
6
12
8
6
9
8
6
11
12
5
8
7
7
11
8
5
8
7
7
11
8
8
6
7
7
6
6
7
6
6
7
6
9
5
8
7
7
11
8
5
8
7
7
11
8
8
6
7
7
6
6
7
6
7
7
6
9
7
6
7
7
6
7
7
6
7
7
6
10
6
9
8
6
6
7
9
7
9
10
10
8
10
10
9
11
5
9
8
6
6
7
9
7
9
10
10
8
10
10
9
11
8
5
7
10
10
10
8
10
10
9
11
9
10
2
6
9
6
6
9
3
4
9
3
4
9
5
5
7
7
6
7
8
6
8
7
8
7
8
8
2
6
9
6
6
9
3
4
9
3
4
9
5
5
7
7
6
7
8
6
8
7
8
7
8
8
8
6
8
7
8
7
8
7
12
12
7
7
7
12
12
7
7
10
11
8
8
11
8
8
12
12
7
7
11
10
8
9
10
8
8
10
8
9
11
8
8
10
8
9
11
8
3
9
3
5
5
3
10
3
5
3
9
3
5
5
3
10
3
5
5
7
5
5
5
7
5
5
3
9
3
5
5
3
10
3
5
5
7
5
5
5
7
5
5
5
7
5
6
6
7
6
7
6
7
7
5
8
7
11
9
6
8
4
5
8
6
7
6
7
6
7
7
5
8
7
11
9
6
8
4
5
8
8
7
11
9
6
8
4
5
8
8
8
12
9
8
6
19
11
11
12
9
10
11
12
9
9
10
9
10
8
8
12
9
10
9
8
7
8
14
10
9
14
9
10
9
9
10
10
10
8
8
11
8
10
10
8
7
9
5
9
9
10
13
10
10
9
10
9
13
11
10
6
4
11
13
13
7
7
11
9
6
13
13
8
10
6
6
9
8
11
5
10
11
13
13
7
7
10
9
5
13
13
8
10
6
6
9
8
11
5
10
8
10
6
6
9
8
11
5
10
5
12
7
14
6
6
15
8
15
9
13
9
13
9
5
17
9
15
9
11
9
14
8
15
8
11
9
3
10
5
9
10
12
10
5
9
10
11
5
9
5
10
7
4
7
10
11
7
12
11
5
9
10
11
5
9
6
4
7
7
4
7
10
11
8
10
7
12
10
11
8
8
8
8
6
9
6
7
5
10
10
10
13
9
7
7
6
10
10
10
13
10
10
10
11
10
11
13
7
4
5
8
8
4
5
8
13
7
10
10
11
10
8
8
7
4
13
8
4
6
7
13
9
10
10
11
10
8
9
12
7
10
10
11
10
8
9
8
5
5
8
7
7
8
8
7
7
8
7
11
10
10
4
9
7
7
8
8
7
7
8
7
12
10
10
4
10
11
10
10
4
9
4
11
6
13
7
14
7
7
8
10
10
10
5
9
8
8
6
13
7
14
7
7
8
10
10
10
5
9
10
11
5
9
8
8
9
10
7
10
8
8
7
8
7
8
8
10
7
7
7
8
7
6
7
7
6
10
7
7
10
7
7
9
6
6
7
7
6
10
7
10
8
8
7
8
7
8
7
10
9
10
9
9
9
10
9
12
9
11
8
11
9
17
8
10
9
10
9
9
9
10
9
12
8
12
8
13
8
13
8
10
7
7
5
7
3
5
7
7
6
7
3
5
6
6
9
6
7
8
9
4
6
8
7
5
5
7
7
5
7
3
5
6
6
9
6
7
8
9
4
6
8
7
5
5
9
4
6
8
7
5
5
9
9
10
9
9
9
10
10
9
9
11
9
9
9
11
9
9
9
10
10
9
9
11
9
9
9
11
9
9
7
7
6
6
5
5
7
12
10
7
5
7
4
4
5
4
8
4
4
5
7
14
8
4
9
7
4
10
9
6
3
8
8
6
5
7
5
4
5
4
6
7
6
15
4
4
8
5
7
5
4
5
3
8
4
5
6
8
7
8
8
8
7
8
7
6
8
9
9
7
8
9
9
8
7
8
8
8
7
8
7
6
8
9
9
7
8
9
9
8
9
5
6
8
6
6
8
5
6
8
6
6
8
8
10
7
6
8
10
11
5
6
8
6
6
8
8
10
7
6
8
10
11
5
6
8
6
6
8
11
8
11
8
11
9
11
6
8
8
10
8
9
11
11
8
11
8
11
9
11
6
8
8
10
8
9
11
8
8
10
8
9
11
12
10
7
4
6
5
6
5
11
7
4
4
7
6
5
5
7
5
6
8
6
5
5
6
6
5
8
6
4
11
7
4
4
7
6
5
5
7
5
6
8
6
5
5
6
6
5
8
6
4
6
5
5
5
9
5
5
8
5
6
8
5
5
8
6
5
5
5
6
5
7
6
6
5
5
5
6
5
7
6
5
6
8
5
5
8
6
5
5
5
6
5
7
6
6
5
5
5
6
5
7
6
7
6
8
8
7
6
8
8
9
7
7
6
7
9
8
6
8
12
17
6
8
11
9
9
8
9
7
6
6
7
9
9
14
12
10
8
6
8
11
9
9
6
8
13
17
6
8
12
9
4
6
9
7
7
6
8
7
7
7
6
7
14
6
7
7
7
4
6
16
7
6
8
7
7
7
6
7
7
7
6
7
7
13
7
7
7
8
7
7
17
9
10
10
13
10
11
14
12
6
6
9
11
13
5
6
9
11
9
8
9
11
14
12
6
6
8
11
13
5
6
9
11
9
8
9
10
10
12
6
6
8
11
13
5
6
9
11
9
8
5
5
6
5
5
6
9
6
7
5
5
6
5
5
6
8
6
7
8
11
8
10
5
5
5
6
5
5
6
9
6
7
5
5
6
5
5
6
9
6
7
8
11
8
10
5
8
11
8
10
6
8
7
9
8
7
10
16
7
7
8
8
8
7
9
8
7
10
16
7
7
8
8
8
8
7
7
8
8
7
7
7
7
7
7
7
7
8
8
7
7
8
8
7
7
7
7
7
7
7
7
7
7
7
7
7
7
9
9
9
10
10
8
10
11
4
9
4
10
4
9
6
12
10
9
9
10
10
8
9
11
4
9
4
10
4
9
6
12
4
9
4
10
4
9
6
6
6
8
8
7
9
9
10
10
11
11
11
11
12
8
8
7
9
9
10
8
12
12
12
12
12
7
7
9
8
7
8
10
6
6
6
6
6
7
7
9
6
6
6
6
7
7
10
7
8
10
6
6
6
6
6
6
7
9
6
6
6
6
7
7
10
6
6
6
6
6
7
9
7
6
6
6
7
7
10
7
7
9
3
5
3
6
5
5
4
5
3
9
3
7
5
5
5
5
3
3
5
7
3
4
5
6
4
3
9
3
7
5
5
5
5
3
3
5
7
3
4
5
6
3
3
5
6
3
4
5
6
4
11
11
12
12
11
11
12
12
5
7
10
6
6
7
6
6
6
10
6
7
10
12
11
13
11
6
5
11
6
6
7
6
5
6
11
6
6
12
11
10
12
10
5
5
11
6
7
7
6
6
5
10
6
7
11
3
2
6
8
6
8
7
7
7
6
8
7
12
8
7
7
7
6
7
7
8
7
7
7
8
8
7
12
9
7
7
7
8
7
11
10
7
6
6
8
5
7
5
8
5
7
5
7
9
6
7
8
9
6
7
3
8
5
7
5
8
5
7
5
9
8
6
5
7
9
6
8
8
9
6
7
3
9
10
9
10
10
10
11
10
7
9
10
9
11
10
10
12
10
7
10
10
12
10
6
9
11
6
7
9
11
6
7
9
12
9
12
4
9
5
9
8
4
8
4
7
8
7
8
10
12
7
8
7
9
10
12
9
12
4
9
5
9
8
4
8
4
7
8
7
8
10
14
7
9
7
9
12
12
11
10
12
12
11
11
11
10
12
12
12
12
12
11
10
10
12
12
10
12
12
12
9
12
8
12
9
12
10
9
9
13
9
9
9
13
10
12
9
12
8
12
9
12
10
9
9
13
9
9
9
13
10
10
10
13
7
10
10
10
11
12
11
12
17
10
10
11
12
9
12
10
11
7
15
8
13
15
9
8
10
5
8
9
6
9
9
8
10
10
9
9
10
14
5
10
8
11
5
8
9
6
9
9
9
10
10
9
10
10
13
10
9
9
10
10
11
9
10
10
11
10
10
14
15
7
6
5
6
3
6
3
8
9
6
9
7
10
7
5
8
5
7
8
6
6
9
4
7
8
7
7
6
9
9
9
6
7
8
9
10
8
8
6
8
8
9
7
6
5
6
3
6
3
8
9
6
9
7
10
9
9
8
7
7
8
9
9
17
7
7
8
9
7
6
5
6
3
6
3
8
9
6
9
7
8
5
10
12
9
8
5
10
7
5
8
8
8
8
5
8
8
10
8
5
17
5
9
9
8
13
16
9
12
18
8
5
11
6
5
9
9
5
9
9
10
7
10
7
13
9
14
7
9
13
6
7
9
7
7
7
10
10
7
10
7
13
9
14
8
9
13
6
7
9
7
7
7
10
8
9
13
6
8
9
7
7
7
10
11
7
8
11
11
8
11
9
7
7
7
8
7
7
7
7
11
9
12
11
7
7
7
8
7
7
7
7
7
7
7
8
7
7
7
7
7
7
7
8
7
7
7
7
7
7
7
8
7
7
7
7
7
7
5
5
8
7
8
5
4
8
7
7
5
5
8
7
7
9
7
8
7
9
6
8
7
9
7
7
7
5
5
8
7
8
9
7
8
7
9
6
8
7
9
7
8
7
9
6
8
7
9
7
10
12
10
11
10
10
9
12
9
11
10
10
9
10
11
11
9
5
7
12
8
12
12
10
11
9
10
10
11
10
5
8
11
8
12
12
4
6
11
12
12
4
6
15
6
6
11
11
3
12
3
10
7
10
4
12
4
13
5
10
9
10
5
10
9
11
5
13
10
7
13
10
10
11
4
12
5
10
9
10
5
10
9
11
5
12
10
7
13
10
10
10
4
4
4
4
8
2
4
4
4
4
8
2
9
9
9
7
4
4
4
4
8
2
4
4
4
4
8
2
9
9
9
7
9
9
9
7
9
9
9
4
2
6
10
10
6
7
11
10
10
6
8
10
8
7
10
10
8
8
11
10
7
10
10
6
8
10
8
7
10
10
8
8
11
10
7
7
7
10
10
8
8
11
10
7
4
4
7
7
4
4
7
7
8
7
7
6
7
7
5
8
4
4
7
7
4
4
7
7
8
7
7
6
7
7
5
8
8
7
7
6
7
7
5
8
8
7
7
6
7
7
5
8
8
9
8
4
8
10
5
7
6
8
9
8
4
8
10
5
7
5
4
11
11
8
8
6
6
8
8
6
7
8
9
8
4
8
10
5
7
5
4
11
11
8
8
6
6
3
9
8
6
7
8
8
6
6
3
9
8
6
7
6
5
7
7
5
7
5
5
7
6
6
7
5
7
5
5
5
7
5
7
7
6
7
7
6
5
7
7
5
7
5
5
7
6
6
7
5
7
5
5
6
6
7
7
7
14
13
10
8
9
15
8
8
9
14
8
8
11
13
8
12
9
11
10
14
12
10
8
9
14
8
8
9
14
8
8
11
13
8
9
9
9
10
5
12
10
9
10
11
5
11
10
10
10
11
5
12
10
10
10
11
5
12
3
11
8
3
11
8
4
8
8
4
8
7
7
7
11
5
9
6
7
5
7
11
5
10
6
9
3
11
8
3
11
9
4
8
8
4
8
7
7
7
11
5
9
6
7
5
7
11
5
10
6
9
3
11
8
3
11
8
8
9
5
9
5
9
10
8
9
5
10
5
10
10
8
7
9
10
5
6
9
7
12
8
6
9
8
12
7
9
5
10
5
9
10
8
7
9
10
5
6
9
7
12
8
6
9
8
12
7
12
7
6
9
7
12
8
6
9
8
12
7
12
10
9
11
9
10
11
13
10
9
9
13
11
9
10
10
9
10
11
11
10
9
9
13
11
9
10
12
9
9
9
13
11
9
10
10
9
9
6
7
11
11
8
6
8
6
5
7
5
6
2
5
3
6
4
5
5
6
4
3
3
6
4
6
6
6
7
11
11
8
6
8
6
5
6
5
6
2
5
3
6
4
6
5
6
4
3
3
6
4
5
6
9
7
7
6
6
6
8
9
5
6
6
8
3
6
4
6
5
5
3
3
3
6
4
6
7
7
8
7
7
7
8
6
6
10
6
8
6
6
10
6
8
6
6
10
7
8
7
7
7
8
6
6
10
6
8
6
6
10
6
8
6
6
10
5
6
10
8
8
10
8
9
9
8
4
8
9
7
10
9
6
9
11
10
9
7
7
8
8
9
8
5
8
8
7
9
9
6
9
11
11
8
7
6
8
8
11
10
9
7
7
7
8
10
8
5
6
9
10
8
5
6
9
8
5
13
9
5
9
10
8
5
6
9
8
5
13
9
5
9
8
5
13
9
5
9
5
6
7
7
5
5
6
5
6
13
5
6
5
11
10
11
7
10
10
11
12
5
6
7
7
5
5
6
5
6
13
5
6
5
11
10
11
7
10
10
11
12
9
13
10
11
12
10
11
7
10
10
11
12
10
10
6
5
8
10
10
10
9
9
4
9
6
6
9
8
4
9
7
6
8
11
10
10
10
8
4
9
6
6
9
8
4
9
7
6
8
5
4
9
7
6
8
7
7
7
2
7
7
8
2
7
7
8
2
7
7
7
3
7
7
8
2
7
7
8
2
7
7
10
7
7
10
7
7
10
7
7
10
7
7
11
7
7
10
10
10
10
12
9
12
10
10
9
10
11
10
11
10
11
12
10
10
12
10
11
10
10
13
9
8
7
8
10
3
5
5
10
3
6
6
5
4
8
7
8
10
3
5
5
10
3
6
6
5
4
10
14
9
5
3
5
5
9
3
6
6
8
4
5
5
9
3
6
6
5
7
7
8
6
7
8
7
8
6
7
7
8
8
6
7
8
8
8
6
7
7
7
8
6
7
8
7
8
6
7
7
8
8
6
7
8
8
8
6
7
7
8
8
6
7
8
8
8
6
7
7
4
4
7
4
5
11
9
13
11
9
9
8
9
7
4
4
7
4
6
11
9
14
11
9
10
8
9
11
9
14
11
9
9
8
9
9
3
12
4
10
3
8
9
5
5
9
8
7
7
7
3
4
5
4
8
4
5
10
7
7
8
7
3
4
8
7
4
6
12
9
8
7
7
7
7
7
7
7
7
12
13
14
13
7
10
10
6
12
6
11
6
11
6
17
9
10
10
10
7
10
11
6
12
6
11
6
11
6
17
9
14
14
14
14
6
6
6
6
6
12
4
13
12
12
5
13
12
45
14
14
6
6
6
6
6
6
6
4
13
12
12
5
13
12
12
5
14
13
13
13
14
13
14
15
12
16
12
9
13
14
12
14
15
13
13
16
13
15
11
9
11
9
9
10
9
9
9
10
10
11
7
11
9
14
9
9
9
10
10
11
7
11
9
14
10
10
11
7
10
9
14
5
6
6
7
6
6
6
7
13
11
12
7
6
5
6
5
4
6
5
5
4
5
6
11
4
7
7
7
7
12
11
13
7
6
5
6
5
6
6
6
5
6
5
5
5
4
7
7
5
6
11
11
8
5
11
5
9
5
6
8
6
10
5
9
11
4
13
11
9
6
6
9
9
5
6
10
5
10
7
9
11
4
13
11
9
6
6
9
9
12
4
13
12
9
6
6
9
6
7
8
6
6
7
7
7
6
7
6
4
7
8
8
8
7
8
8
8
7
8
7
6
4
7
8
8
8
7
8
8
8
7
9
8
8
7
8
8
8
7
10
10
10
10
10
10
9
9
13
12
11
9
12
12
11
9
10
10
9
9
12
12
11
9
12
12
11
9
11
9
8
6
6
16
6
6
8
10
7
9
7
7
26
6
8
8
9
7
9
7
13
7
18
7
15
7
6
13
10
7
9
7
7
12
18
7
9
13
6
3
10
8
13
8
5
7
8
6
5
7
8
6
7
8
7
8
6
7
8
6
5
7
8
6
7
8
7
8
7
8
8
8
8
9
5
4
7
6
7
7
6
11
7
9
6
7
7
7
10
10
8
14
12
16
10
14
12
16
17
6
7
7
6
11
7
9
6
7
7
7
10
10
8
14
12
16
10
14
12
16
10
8
18
10
14
13
16
18
9
7
10
5
9
7
5
5
7
5
5
5
10
7
10
5
10
7
5
5
7
5
5
5
5
5
8
5
5
5
5
5
8
6
5
5
5
4
7
4
7
7
5
6
4
7
4
7
7
5
6
8
5
9
8
5
6
4
4
7
4
7
7
5
6
8
5
9
8
5
6
4
8
5
9
8
5
6
4
6
4
8
5
10
6
8
5
9
6
12
8
11
8
12
8
12
8
8
5
10
7
8
5
9
6
12
8
11
8
12
8
12
7
10
7
7
6
7
5
7
5
9
4
7
6
7
7
6
8
8
5
6
9
5
5
6
4
9
6
9
5
5
6
9
8
7
6
7
7
6
8
8
5
6
9
5
11
4
9
6
9
5
11
9
8
12
12
11
12
13
12
11
11
24
12
15
12
12
12
16
12
13
10
13
12
12
12
15
12
12
12
13
14
12
12
16
12
12
14
16
9
8
10
8
10
8
10
8
11
10
6
8
10
12
9
9
8
10
8
11
10
6
8
10
12
9
11
9
6
8
10
13
10
4
5
6
4
4
5
12
4
5
12
5
6
5
4
7
8
5
7
7
7
12
4
5
6
4
4
5
7
6
4
8
7
5
4
6
4
4
7
8
5
7
7
7
12
7
8
5
7
7
8
12
11
11
4
13
11
4
13
11
4
13
12
5
5
14
5
5
13
7
8
11
6
7
7
9
7
7
6
9
8
7
6
5
9
6
7
11
8
8
7
11
7
7
6
8
8
7
6
5
10
7
6
9
8
7
6
5
9
6
9
8
14
6
8
6
22
7
9
7
6
8
10
5
9
5
10
5
12
9
8
14
13
7
9
6
7
8
15
10
5
15
12
5
10
14
20
11
10
10
5
9
6
5
9
6
9
7
6
10
5
9
6
9
8
6
9
10
5
11
9
6
12
7
6
10
5
9
6
9
8
6
9
9
6
12
9
6
12
7
6
7
6
8
8
8
5
9
5
9
7
9
6
9
6
10
7
6
8
9
6
10
7
6
8
11
10
5
9
5
10
7
8
6
9
6
10
7
6
8
9
6
10
7
6
8
10
6
4
5
11
9
6
10
7
6
8
9
6
10
7
6
8
8
9
9
10
13
12
10
11
12
11
10
7
4
8
7
4
8
10
12
11
10
7
4
8
7
4
8
7
4
8
8
4
9
19
20
18
20
19
19
18
20
19
20
18
18
9
11
11
13
11
13
11
11
9
11
11
13
11
13
11
11
10
16
12
10
10
7
7
15
11
10
10
6
8
7
6
9
7
7
9
7
6
9
7
7
8
6
15
12
10
10
6
8
7
6
9
7
7
10
8
7
10
7
7
8
6
16
12
7
7
6
9
7
7
9
7
6
9
7
7
8
7
8
9
10
10
5
5
9
7
10
8
9
10
10
5
5
10
7
10
11
13
8
6
11
14
15
16
11
14
14
10
10
13
8
10
10
11
10
16
11
14
14
10
10
13
8
10
10
11
10
10
10
13
8
10
10
11
10
11
10
6
6
6
3
12
7
7
8
7
6
11
5
11
7
11
10
6
5
10
11
10
6
5
10
7
7
8
7
6
11
5
11
7
11
10
6
5
10
11
10
6
5
10
11
10
6
5
10
11
10
6
5
10
10
6
7
9
6
7
6
9
6
11
6
10
6
12
10
6
6
9
6
6
7
9
6
7
6
9
6
11
6
10
6
12
10
6
6
9
6
10
10
7
3
10
10
7
3
10
3
7
7
6
6
9
8
5
8
10
10
7
3
9
10
10
10
4
4
4
9
8
6
8
8
8
7
8
10
10
7
3
8
7
3
10
10
5
10
10
6
3
4
10
5
10
10
11
8
10
7
11
10
11
8
11
10
11
12
11
10
10
7
10
10
11
8
11
10
11
13
14
9
6
3
11
4
2
11
10
3
8
8
15
10
14
9
9
9
11
4
2
11
10
3
8
9
14
10
14
8
14
10
14
8
12
5
5
7
14
5
7
6
6
16
6
6
4
6
8
9
5
6
4
4
5
12
9
18
6
6
8
8
6
6
4
6
8
9
5
6
4
14
13
5
7
8
8
6
7
3
6
9
14
4
6
4
11
11
6
11
6
3
13
4
8
3
15
10
6
4
6
4
6
10
5
3
13
5
8
3
14
10
4
12
8
5
3
12
6
7
6
8
7
6
9
9
6
8
7
8
5
7
9
9
6
7
9
9
5
8
12
10
12
9
11
9
11
10
8
8
10
11
9
9
10
11
13
10
10
10
12
10
12
9
11
9
12
10
8
8
10
11
9
9
10
11
13
10
10
10
3
10
9
10
12
7
7
12
11
9
6
3
11
10
10
11
7
7
11
12
9
6
5
6
4
9
6
8
6
6
9
8
6
7
9
8
5
7
9
8
8
5
9
9
8
5
9
8
7
8
10
9
5
7
12
8
8
5
11
9
8
5
5
7
4
5
4
7
6
8
7
4
6
4
7
7
8
4
8
7
7
12
8
7
12
4
5
4
7
6
8
4
9
7
7
12
7
7
13
8
7
12
7
7
13
13
10
9
5
5
7
8
9
5
10
11
9
5
4
8
8
9
5
10
7
9
10
7
7
9
10
7
12
7
6
6
7
6
7
7
6
6
6
7
7
7
9
10
7
12
7
6
6
7
7
6
7
7
6
6
7
9
10
8
9
9
9
9
9
7
7
6
10
7
9
8
8
10
10
9
7
6
10
7
9
10
9
6
6
10
7
10
11
11
9
12
10
9
8
9
9
11
9
9
9
11
9
9
9
11
9
10
9
13
9
9
9
8
5
10
8
8
8
10
18
9
9
8
5
10
7
8
7
10
8
10
7
8
7
10
8
10
11
9
10
9
4
4
3
10
7
7
9
10
6
7
9
11
9
10
9
5
5
3
10
6
7
9
10
6
7
9
10
6
7
9
7
9
10
10
11
10
10
10
10
10
10
12
9
10
10
12
10
9
10
10
11
10
10
10
10
10
10
12
9
10
10
12
10
9
10
12
9
10
10
12
10
9
5
6
9
8
7
8
8
10
5
6
9
8
7
8
8
10
9
4
6
5
5
6
5
5
6
6
6
7
6
6
5
5
8
9
9
6
9
5
5
9
8
9
5
9
5
5
5
7
10
9
6
9
6
5
9
8
8
5
2
7
5
12
10
13
9
9
10
10
9
11
10
11
9
14
13
12
8
8
5
10
7
6
9
7
5
10
7
6
9
9
10
10
9
14
13
13
8
8
5
10
7
6
9
7
5
10
7
6
9
7
5
10
7
6
9
7
5
10
7
6
9
8
7
5
5
8
8
7
5
5
8
7
8
7
7
8
7
5
5
8
7
8
6
7
8
7
5
5
8
5
5
8
5
7
3
7
5
7
3
7
2
3
4
7
5
4
4
5
4
5
5
5
5
9
5
4
5
5
5
5
4
5
5
7
3
7
5
6
3
7
2
3
4
7
5
4
4
5
4
5
5
5
5
9
5
4
5
5
5
5
4
4
5
7
5
6
5
7
5
6
5
4
5
5
5
5
9
5
4
5
5
5
5
4
4
5
7
5
6
5
7
5
6
11
11
12
11
12
11
12
10
11
11
12
10
5
5
10
7
4
6
5
5
11
7
10
11
11
12
11
12
11
12
10
10
11
12
10
5
5
10
7
4
6
5
5
11
7
10
8
5
10
7
4
6
7
11
7
10
7
6
6
13
11
7
6
11
6
7
6
7
7
6
12
15
9
13
11
7
8
12
8
8
8
15
9
13
11
7
8
12
8
8
8
8
12
8
12
8
6
6
8
6
5
9
11
10
5
6
10
10
10
5
5
8
8
6
6
8
6
5
9
11
10
5
6
10
10
10
5
5
8
11
10
5
6
10
10
10
5
5
8
9
5
11
9
11
12
7
6
4
8
7
6
11
14
11
12
5
8
13
12
7
6
4
8
8
6
10
7
8
10
8
17
9
6
10
7
6
19
6
11
7
6
11
4
8
6
8
8
10
7
6
8
8
10
7
10
9
11
9
10
10
11
10
11
10
11
11
6
8
8
10
7
6
8
8
10
7
10
9
11
9
10
10
11
10
11
10
11
11
10
10
11
10
11
10
11
11
9
8
9
11
11
10
10
11
10
10
12
14
10
10
13
13
9
8
9
11
11
9
10
11
10
10
12
14
10
11
13
13
10
10
12
14
10
10
13
13
7
7
8
7
7
7
8
7
8
7
9
7
10
9
7
8
9
9
11
9
6
8
7
9
6
7
6
9
7
9
8
9
9
7
8
9
9
11
10
7
9
5
10
9
7
8
9
9
5
8
10
9
7
8
10
9
11
6
6
5
5
7
5
7
7
5
7
7
5
5
5
5
7
5
7
7
5
7
7
5
5
7
9
7
9
7
8
10
12
11
11
8
11
12
10
8
11
3
7
9
7
9
8
8
12
12
11
11
8
11
12
10
8
12
3
7
10
10
3
5
5
5
4
4
5
5
5
5
5
5
5
5
7
7
10
9
3
5
5
5
4
4
5
5
5
5
5
5
5
5
7
7
9
8
9
9
9
10
11
7
8
8
8
9
8
11
10
9
9
10
11
10
9
9
8
10
8
10
8
10
6
12
15
15
14
15
16
14
14
13
6
8
10
8
10
8
10
7
12
15
15
14
15
16
14
14
15
7
9
8
9
8
10
8
9
8
3
10
8
8
10
7
10
8
8
7
8
7
8
8
5
6
6
7
7
8
7
6
7
6
7
10
7
8
9
7
7
9
6
7
7
6
5
11
7
8
9
7
7
9
6
9
4
9
6
5
5
7
7
5
6
6
7
4
7
5
6
5
5
6
7
5
4
7
7
6
6
5
7
5
4
7
8
5
6
6
7
4
7
5
6
5
5
6
7
5
4
7
7
6
6
5
7
5
4
7
8
5
8
5
8
9
8
9
8
9
9
11
11
11
11
10
9
9
9
11
11
11
11
10
6
11
10
11
8
9
11
8
10
11
13
13
12
7
14
13
14
6
8
9
11
8
10
11
13
13
12
7
5
15
13
12
7
15
13
14
6
9
7
8
7
10
8
7
7
7
9
8
9
13
11
13
8
9
7
8
7
7
9
8
9
13
11
13
8
7
9
8
8
7
9
8
9
7
9
8
9
5
7
5
7
5
7
7
9
5
7
5
7
7
7
7
8
10
10
8
7
10
10
9
12
5
7
5
7
7
7
8
7
10
10
7
7
10
10
8
12
9
10
8
7
10
10
9
11
10
10
7
7
10
10
9
11
12
5
5
7
5
5
5
3
8
7
7
11
5
6
8
7
7
5
6
6
7
7
6
5
5
6
5
9
5
6
8
5
5
6
8
7
7
5
6
6
7
7
6
5
5
6
5
9
5
6
8
5
8
5
5
6
5
9
5
6
8
5
8
5
8
8
4
6
11
8
8
4
6
12
13
9
12
8
8
8
4
6
12
13
10
12
8
8
8
4
6
12
9
8
4
6
11
5
5
6
6
5
6
12
9
12
10
11
11
9
10
10
11
6
5
5
6
6
5
6
12
9
12
10
11
11
9
10
10
11
6
9
12
11
9
10
9
11
9
10
6
8
12
9
11
10
12
9
10
6
8
13
9
11
9
11
14
9
11
9
12
10
6
10
6
10
6
11
3
10
6
10
6
10
6
6
5
4
8
7
8
7
11
7
6
8
10
6
10
6
10
6
11
4
8
7
8
7
11
7
6
8
2
10
8
8
7
6
12
6
8
6
9
5
8
5
9
6
8
9
6
5
7
5
9
7
8
9
6
11
9
7
7
11
9
7
7
5
7
5
9
7
8
9
6
11
9
7
7
11
9
7
7
11
9
7
7
11
9
7
7
7
7
11
6
8
9
11
6
14
11
11
8
13
11
11
7
7
7
11
6
7
10
10
8
13
11
11
8
13
10
12
7
13
11
11
8
14
11
11
7
8
7
6
8
5
8
6
4
4
6
7
6
8
5
8
6
4
4
6
7
6
8
5
8
6
4
4
6
7
6
8
5
8
6
4
4
6
7
7
5
7
6
7
7
9
6
7
7
9
5
8
6
8
5
5
6
10
7
7
5
6
6
7
7
8
6
7
7
9
5
8
6
8
5
5
6
10
6
7
5
8
7
13
10
10
12
10
12
9
6
5
12
10
12
9
6
5
13
13
11
13
13
13
13
12
13
13
11
13
14
13
13
12
12
10
13
9
9
8
6
5
10
10
9
9
8
9
9
9
11
12
12
8
10
9
10
8
9
9
10
9
10
12
11
9
10
12
12
8
12
10
12
10
11
10
7
7
8
4
6
4
7
8
7
8
4
6
5
7
8
5
11
10
6
7
5
11
10
7
7
7
12
11
7
8
5
11
10
6
7
5
11
10
7
4
5
5
5
5
12
10
10
9
8
5
5
8
5
11
10
8
7
7
9
7
7
8
7
7
7
7
5
9
13
11
10
9
11
11
10
9
7
7
7
7
5
9
13
11
10
9
11
11
10
9
11
11
10
9
11
11
10
9
10
6
6
11
6
6
12
7
7
7
7
4
4
7
5
4
7
4
4
7
4
4
7
6
6
12
7
7
7
7
4
4
7
4
4
7
4
4
7
4
4
7
4
4
7
4
4
7
4
4
7
4
4
7
4
4
8
8
8
6
10
8
8
7
9
12
11
8
8
7
9
8
8
6
10
8
8
7
9
12
11
8
8
7
9
7
9
7
9
7
9
9
11
12
15
10
11
12
16
9
11
12
14
9
10
13
15
10
10
10
10
10
10
10
8
10
6
8
10
7
8
11
6
7
4
6
7
6
10
10
10
9
11
6
8
10
7
9
11
6
7
4
6
7
6
4
6
8
6
9
9
10
12
5
5
12
5
5
12
9
9
10
12
5
5
12
5
8
8
5
5
9
5
8
9
6
5
10
9
9
10
12
5
5
12
5
8
8
6
5
9
5
5
10
7
8
7
12
7
8
8
9
6
8
7
7
7
8
9
9
6
8
7
7
7
8
11
7
6
8
7
7
7
8
11
7
11
8
11
5
10
5
15
9
7
18
5
9
6
10
5
9
7
24
15
10
5
9
7
18
5
9
6
10
5
9
7
13
10
12
8
13
10
12
7
7
10
12
8
13
10
12
6
7
10
12
8
13
10
12
8
13
11
12
7
5
8
9
7
5
8
10
6
7
8
7
10
5
8
9
7
5
7
9
7
7
8
7
9
7
8
8
8
9
9
5
5
10
8
10
9
10
9
9
9
8
9
7
8
12
7
8
10
5
9
9
9
9
7
10
7
10
7
8
12
7
8
10
5
7
8
12
7
8
10
5
6
5
9
7
5
8
7
5
9
11
11
8
6
9
8
6
9
7
7
9
6
7
9
11
9
12
10
8
6
9
8
6
9
7
7
9
7
7
9
8
6
9
8
6
9
7
7
9
6
7
8
8
10
8
8
8
9
9
9
7
9
8
9
8
9
7
8
8
9
9
9
8
9
8
9
8
10
7
9
8
9
7
9
7
7
7
7
4
7
7
7
7
7
7
7
4
7
7
7
4
7
7
7
4
7
7
7
6
7
7
7
4
7
7
7
4
7
7
7
4
7
7
7
4
4
10
13
10
10
5
7
5
7
5
6
5
7
11
13
10
10
10
13
11
11
7
6
7
5
7
5
6
5
7
10
13
10
10
10
13
10
11
10
13
10
10
7
2
6
2
8
8
2
6
2
6
3
9
2
7
8
2
6
6
5
2
7
2
6
2
6
2
8
2
7
7
2
6
2
8
2
7
2
6
2
6
2
9
3
7
2
6
2
6
2
10
2
7
2
10
2
7
9
10
8
5
6
10
7
7
8
8
8
8
5
5
5
6
9
10
5
5
5
6
10
11
8
8
8
5
5
5
6
9
10
5
5
5
6
10
11
10
7
6
6
12
9
10
7
6
6
7
7
6
5
12
9
10
7
6
6
7
7
6
6
6
7
7
7
6
6
5
7
10
6
7
11
5
7
11
6
7
4
7
9
5
8
6
15
10
5
6
5
7
11
6
7
4
7
9
5
8
6
15
10
5
6
8
5
8
6
15
11
5
6
8
8
9
12
9
11
9
8
7
9
7
8
8
10
10
8
8
9
12
9
11
9
8
8
10
7
8
8
10
10
8
8
8
12
8
8
10
8
8
8
10
10
10
7
4
11
12
10
7
4
12
6
8
12
5
6
11
10
13
5
6
10
10
10
7
5
11
6
8
12
5
6
10
10
13
5
6
11
10
12
5
6
11
10
13
5
6
11
10
7
8
8
7
7
7
9
7
7
10
9
7
8
7
9
7
8
8
8
7
7
7
9
7
7
8
9
7
8
7
9
7
10
7
12
11
10
9
11
11
12
9
11
11
11
7
10
6
11
7
8
5
11
12
9
11
11
11
7
10
6
11
7
8
6
11
7
10
6
11
7
9
5
11
7
8
5
9
9
5
6
8
7
7
7
9
10
7
9
9
5
6
8
7
7
7
9
10
7
7
7
7
9
10
7
7
4
7
5
7
7
7
5
6
6
7
6
6
7
6
6
7
5
5
6
5
6
6
5
5
7
7
5
7
7
7
5
6
6
7
6
6
7
6
6
7
5
5
6
5
6
6
5
5
7
5
6
5
6
6
5
5
7
8
5
9
5
9
5
9
6
9
5
8
6
9
5
8
6
7
8
10
8
7
8
10
7
9
5
8
6
9
5
8
6
7
8
10
8
7
8
10
7
8
8
10
8
7
8
10
7
11
8
5
7
10
8
8
9
7
5
9
6
7
10
10
5
9
9
11
9
7
7
7
9
9
8
4
9
6
7
9
10
7
9
9
12
7
8
7
7
9
10
10
8
7
6
8
9
10
13
9
9
9
13
10
7
7
9
7
7
9
7
7
9
7
7
8
9
10
13
10
7
7
10
8
7
9
7
7
10
7
7
9
5
2
7
7
6
9
6
8
6
6
8
7
7
7
7
9
8
6
7
8
6
8
7
8
9
7
5
6
9
6
6
9
8
7
7
7
7
9
8
6
7
8
6
8
7
8
9
7
5
6
9
6
6
9
5
6
9
6
6
9
6
6
10
10
8
7
7
7
10
11
10
5
10
5
10
7
9
13
11
8
8
10
10
5
10
5
11
8
8
14
11
15
11
10
5
10
5
10
12
9
5
6
7
4
7
8
7
6
6
4
7
7
6
8
7
7
11
4
7
7
4
7
8
6
6
6
4
6
7
5
8
6
7
10
7
7
6
8
6
7
11
7
8
5
8
6
7
9
9
9
10
12
8
6
11
11
12
8
7
9
10
9
8
7
11
11
12
8
7
9
10
9
8
7
9
10
9
8
8
14
14
11
9
11
7
10
7
10
14
14
12
9
11
7
10
7
10
7
10
7
10
12
13
14
8
15
11
15
10
10
8
8
7
10
8
13
12
13
14
8
15
11
14
10
10
8
8
7
10
8
14
10
8
8
7
10
8
10
10
8
8
7
10
8
13
9
9
8
8
8
7
7
7
7
9
7
9
10
8
8
8
10
12
12
11
9
6
6
6
6
12
12
11
9
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
8
7
10
6
8
7
9
9
7
9
10
7
8
6
8
7
9
9
7
9
10
7
8
9
7
9
10
7
8
18
5
7
6
6
5
7
6
6
6
7
7
7
6
7
7
9
5
7
6
6
5
7
6
6
6
7
7
7
6
7
7
7
6
7
7
7
6
7
7
7
3
6
5
6
10
8
10
9
7
9
10
11
11
11
11
13
13
13
13
10
8
10
9
7
10
10
11
11
11
11
13
13
13
13
13
16
14
13
13
13
12
13
5
11
8
13
8
11
9
12
8
13
10
12
9
13
10
12
11
10
9
13
8
13
10
12
9
13
10
12
8
13
10
12
9
13
10
14
11
3
10
10
5
5
10
5
11
5
11
10
5
9
7
9
6
12
13
12
8
6
5
11
10
5
9
7
9
6
12
13
12
8
6
12
13
13
8
6
6
6
11
7
6
11
11
11
2
11
10
10
13
2
11
10
10
13
2
7
6
11
10
11
3
11
10
10
13
2
11
9
11
13
2
11
10
10
13
2
11
10
10
13
2
5
5
6
4
6
8
5
5
7
4
6
11
6
7
4
6
7
4
6
7
4
6
12
5
5
6
4
6
8
5
5
7
4
6
11
6
7
4
6
7
4
6
7
4
6
12
6
7
4
6
7
4
6
7
4
6
12
6
7
4
6
7
4
6
7
4
6
12
9
9
4
10
6
7
3
12
6
7
3
7
3
8
11
6
8
3
12
6
7
3
8
3
8
11
3
7
3
7
3
8
11
4
4
7
3
7
11
11
10
10
10
10
11
11
6
7
3
12
6
7
7
4
7
12
9
12
10
11
10
10
13
4
14
13
5
14
11
11
11
11
11
10
10
15
4
13
13
17
7
4
4
3
11
4
4
5
11
6
7
9
6
7
6
5
6
7
10
4
4
5
9
4
4
5
4
5
6
7
9
6
7
6
5
6
7
10
6
7
6
5
6
7
10
10
10
12
10
11
11
12
11
10
10
7
7
8
5
7
7
8
5
10
10
3
9
3
9
5
7
10
3
9
4
9
6
7
10
9
9
12
8
3
9
4
9
6
7
10
9
9
12
8
3
9
4
9
6
7
10
5
7
10
6
8
9
10
7
8
10
10
12
9
7
9
12
9
8
10
7
8
10
10
12
9
7
10
12
9
8
10
11
9
8
12
11
9
8
10
11
8
10
9
10
9
11
8
12
8
13
8
12
9
12
9
10
9
9
9
10
8
9
9
12
8
12
9
12
8
12
10
11
10
12
8
11
10
11
10
10
7
8
5
6
12
8
10
4
5
13
11
11
5
5
14
10
11
5
5
14
6
9
4
4
12
10
11
5
5
14
10
11
5
5
7
7
10
11
5
5
14
6
11
12
3
7
11
12
3
7
3
2
6
3
7
8
3
2
11
2
4
3
7
7
4
6
6
7
3
8
3
6
7
7
3
2
6
3
7
8
3
2
11
2
4
3
7
7
4
6
6
7
3
8
3
6
7
3
7
7
4
7
6
7
3
9
5
7
7
15
15
16
14
13
22
15
20
16
13
13
13
14
17
14
17
14
19
14
19
6
9
9
11
10
10
10
9
10
10
11
9
10
10
10
9
9
10
10
9
10
10
11
9
10
10
10
9
9
10
11
9
10
10
9
9
9
8
6
8
5
9
7
9
5
8
6
8
5
8
7
9
5
8
6
8
5
9
7
9
5
8
6
8
5
8
7
9
5
7
7
7
6
7
7
8
6
9
7
12
9
7
12
8
7
6
7
10
2
7
10
8
6
7
8
10
7
7
7
6
7
7
8
6
9
7
12
9
7
11
8
7
6
7
11
2
7
10
8
6
7
8
10
7
10
8
6
7
8
10
11
8
11
9
8
8
8
8
11
10
11
9
9
11
10
9
8
8
8
11
9
11
8
9
9
10
9
8
11
10
11
8
15
11
11
8
3
6
8
4
8
5
7
8
8
6
8
4
7
9
3
4
8
5
4
4
3
4
8
6
6
5
8
6
8
4
7
9
3
4
8
5
4
4
3
3
9
6
6
5
3
3
9
5
4
4
3
4
8
6
6
5
3
3
9
6
6
5
6
6
5
10
11
7
10
12
10
12
14
15
9
10
7
8
11
7
10
11
10
12
14
15
9
10
7
8
11
7
10
11
9
8
12
9
10
11
8
3
6
6
8
6
6
6
8
6
10
6
10
6
11
10
6
6
7
6
6
6
8
6
6
6
8
6
10
6
10
6
11
10
6
6
7
6
9
11
10
10
7
10
11
10
8
6
7
9
5
10
6
9
7
11
10
11
10
8
6
7
9
6
10
6
9
8
11
10
9
9
11
7
9
7
10
5
9
7
10
6
9
7
10
5
9
7
11
7
4
5
13
6
9
8
6
8
8
12
6
10
6
6
6
6
6
13
6
8
8
6
7
8
6
7
6
10
7
6
6
6
6
14
10
5
8
7
7
8
13
6
8
8
7
6
8
8
8
10
10
11
7
13
10
7
7
10
13
13
8
8
10
10
10
13
9
13
10
8
6
10
13
13
9
7
10
6
14
10
7
7
10
14
13
15
11
13
13
13
15
9
8
9
11
7
7
10
10
11
7
7
10
10
16
13
13
12
16
9
8
9
11
7
17
10
11
7
7
10
10
16
10
10
11
7
7
10
10
8
9
11
8
9
8
5
6
6
7
6
8
14
7
6
6
8
9
12
8
9
8
5
6
6
7
6
8
11
7
6
7
6
8
14
7
6
6
6
7
9
6
7
9
6
7
9
6
7
9
3
10
3
8
3
10
9
6
7
9
6
7
9
3
10
3
8
3
10
9
4
10
3
8
3
11
9
10
7
7
9
7
7
11
12
11
9
7
9
9
7
7
3
11
11
11
9
11
13
11
10
7
7
8
6
8
6
8
8
6
6
8
8
6
8
6
6
5
6
6
6
6
6
8
6
6
8
8
6
8
6
6
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
11
12
12
11
8
8
7
7
12
12
4
4
9
11
12
12
11
8
8
7
7
12
12
4
5
9
8
8
7
7
12
12
4
5
9
7
6
7
6
8
8
7
6
7
7
7
7
10
7
9
11
16
9
8
9
8
7
7
7
7
10
7
9
11
16
17
9
8
11
16
9
8
9
4
6
8
4
6
10
3
6
8
3
8
9
8
6
12
6
6
10
4
6
9
4
6
10
3
6
9
3
8
9
8
6
12
7
6
9
7
6
12
7
7
9
9
7
6
7
8
8
7
8
8
7
7
8
6
9
6
8
6
10
9
12
10
9
7
6
7
8
8
6
8
8
7
7
8
6
9
6
8
6
10
9
12
10
9
11
10
10
8
11
10
10
8
6
7
10
9
7
7
10
8
11
10
10
8
11
10
10
8
6
7
10
8
7
7
10
8
7
8
10
8
8
8
7
7
7
4
9
8
8
6
6
9
5
8
7
8
9
6
11
7
8
9
7
8
7
7
4
9
8
8
7
6
9
4
8
7
8
9
6
11
7
8
9
7
8
7
7
4
9
9
5
6
5
9
5
5
5
6
5
5
7
5
5
5
8
6
6
6
6
7
5
5
9
7
6
9
7
7
9
5
8
8
8
8
8
9
9
5
5
6
7
6
7
7
5
7
8
7
7
8
4
5
6
8
7
7
8
4
8
3
8
8
8
8
8
7
2
9
5
5
6
7
6
7
7
5
7
8
7
7
8
4
5
6
9
9
9
6
8
7
7
8
4
5
6
8
7
7
8
4
8
3
5
7
6
7
6
8
7
7
7
10
7
9
6
10
9
9
6
10
5
7
5
7
6
8
6
9
7
7
7
10
8
9
6
10
9
9
6
10
5
7
3
5
9
7
12
9
6
10
5
4
9
6
10
5
7
10
10
11
10
11
9
9
13
10
10
11
11
11
9
10
12
4
9
5
7
4
9
5
7
11
10
10
10
10
9
9
12
10
10
11
11
11
9
10
12
4
9
5
7
4
8
5
7
8
7
9
7
8
7
9
8
9
8
9
7
9
7
9
8
8
7
9
8
9
8
9
7
9
7
9
8
9
8
9
7
9
7
9
8
8
7
8
11
7
8
8
11
9
8
8
11
9
8
8
10
9
10
9
7
8
11
10
8
10
11
9
7
8
11
7
8
8
11
9
11
9
11
12
11
11
11
12
11
11
7
7
17
6
8
17
11
12
11
11
11
12
11
11
7
8
16
8
8
17
14
6
6
12
14
14
6
6
12
14
12
11
11
8
13
11
12
9
12
7
6
12
14
12
10
11
8
13
11
12
9
12
14
10
10
10
10
11
11
10
11
11
11
10
12
12
12
10
11
11
11
10
11
11
11
10
12
12
14
10
11
10
11
11
8
11
9
8
8
8
7
11
8
11
9
8
8
8
7
8
7
12
7
8
8
12
7
8
8
8
7
8
7
12
7
8
8
12
7
12
8
10
10
10
9
8
5
8
5
12
10
8
5
8
5
8
5
9
5
5
7
11
12
3
4
12
11
13
4
4
8
5
8
5
8
5
13
12
11
12
3
4
12
11
13
4
4
12
11
12
3
4
12
11
13
4
4
4
4
5
7
6
7
5
8
6
7
7
10
7
9
6
10
9
8
11
10
7
5
7
6
7
5
8
6
7
7
10
7
9
6
10
9
8
11
10
7
16
15
7
7
12
8
6
10
9
8
11
10
7
10
10
9
8
9
10
5
7
6
6
9
9
6
6
10
8
6
6
10
5
7
7
10
9
8
5
8
7
7
6
6
9
9
7
6
10
5
7
7
10
9
8
5
8
15
8
8
9
7
8
8
12
7
10
10
10
9
10
10
10
5
2
8
8
12
7
10
10
10
9
10
10
10
5
2
8
8
12
7
8
8
12
8
8
8
12
7
8
8
12
8
6
5
5
7
6
5
6
7
6
7
6
5
7
6
5
4
8
5
6
5
5
7
5
8
7
4
8
5
6
3
10
5
4
8
8
7
6
6
6
7
10
5
7
6
6
7
7
5
8
7
9
5
8
6
7
8
4
7
8
3
8
6
7
5
7
5
6
5
5
7
6
7
7
4
8
6
5
4
9
5
4
8
8
6
7
6
6
7
10
5
7
6
6
7
7
5
8
7
9
4
9
6
7
8
4
7
8
3
8
6
7
11
12
3
8
7
6
6
6
7
10
12
5
7
7
7
5
8
7
8
6
8
6
13
8
14
9
11
15
14
9
13
8
14
9
11
15
15
9
9
5
4
5
6
10
4
11
8
8
5
7
6
10
6
6
6
12
4
9
6
8
4
10
7
8
5
8
6
10
6
6
6
12
14
7
8
5
10
7
8
5
9
8
8
4
11
7
11
11
13
7
11
12
13
7
7
8
12
8
9
8
10
8
10
7
12
9
11
12
13
7
7
8
12
8
9
8
10
8
10
7
12
9
9
8
10
8
10
7
12
17
11
6
10
4
8
7
8
12
6
11
12
7
8
9
8
13
9
8
9
5
11
6
10
12
7
8
9
8
13
9
8
9
5
8
9
9
6
10
8
9
5
9
8
13
9
8
9
5
11
12
10
6
6
8
9
9
8
10
11
11
12
12
10
10
6
12
11
12
15
4
12
9
8
11
10
13
11
11
10
10
9
4
12
11
12
13
10
12
8
11
11
9
9
8
12
10
12
11
11
12
12
11
12
11
12
9
10
10
10
10
11
12
6
8
13
9
11
10
11
10
10
12
6
8
14
8
7
7
13
7
4
7
6
7
13
8
6
9
11
7
8
9
6
7
5
6
12
9
4
11
11
8
7
10
3
5
10
4
9
6
7
6
10
5
9
5
10
7
7
12
11
7
7
8
6
9
6
6
12
9
4
12
12
8
7
13
5
10
4
9
6
7
7
10
5
9
5
10
7
7
8
8
6
7
13
6
7
10
8
6
7
12
6
7
10
8
6
7
10
13
6
9
6
7
12
6
7
10
9
5
7
10
13
6
9
10
11
10
12
10
9
10
10
10
9
9
10
13
13
13
10
14
13
13
14
10
9
11
9
13
13
13
10
14
13
13
15
7
7
8
6
7
9
8
6
7
7
8
6
7
9
8
6
7
9
9
8
6
8
6
8
9
8
9
4
18
8
9
12
10
10
7
15
14
8
7
14
8
9
8
10
8
9
12
10
10
7
15
14
8
21
8
21
8
7
14
8
7
14
12
11
11
13
12
12
11
7
13
9
11
6
13
9
11
12
12
11
11
7
13
9
11
6
13
10
11
10
10
9
9
6
13
9
11
6
13
10
11
12
11
12
12
13
12
12
12
6
5
8
6
5
10
9
8
9
7
11
8
9
6
13
12
12
12
6
5
8
6
5
10
9
8
9
7
11
8
9
6
7
9
8
9
7
11
8
9
12
13
14
18
18
11
3
9
11
13
14
18
17
11
3
8
3
9
7
5
7
8
5
9
8
6
5
5
7
7
7
7
6
8
6
5
10
7
6
5
5
7
7
8
5
5
7
8
8
9
8
10
9
9
9
10
12
6
8
7
8
6
8
7
9
9
8
9
10
6
8
7
8
6
8
7
9
9
8
9
10
8
5
11
9
5
11
5
7
5
7
5
8
9
9
5
13
9
7
7
8
5
11
9
5
11
5
7
5
7
5
8
9
9
5
13
9
7
7
5
7
5
7
5
8
9
9
5
13
9
7
7
7
6
7
6
8
7
7
7
7
7
7
6
10
6
6
3
12
16
4
9
8
9
8
7
7
7
6
10
7
6
3
12
14
4
9
8
9
8
11
14
4
12
14
4
9
8
9
8
11
14
4
5
10
5
10
8
7
8
8
11
11
10
11
11
9
6
11
9
13
10
13
8
7
8
8
11
11
10
11
11
11
7
6
10
11
10
13
11
9
6
11
9
13
11
12
11
10
11
9
11
6
6
11
10
11
9
11
9
11
6
5
11
9
11
9
11
9
11
6
5
11
10
9
9
11
9
8
9
11
9
9
9
10
8
8
8
9
9
8
8
9
11
9
8
8
11
8
8
8
10
8
8
8
9
10
8
8
8
9
9
10
9
9
7
7
9
9
9
7
7
9
10
10
7
7
8
10
10
7
6
9
9
9
7
7
8
11
10
6
7
9
10
10
7
7
7
11
10
6
8
8
10
10
6
8
7
8
8
10
7
9
9
10
9
10
9
11
11
9
9
10
9
10
10
10
11
11
10
11
11
6
6
8
8
7
10
8
8
8
8
9
8
6
9
7
9
7
10
8
8
7
9
9
8
6
9
6
8
7
9
7
7
7
7
9
8
7
10
8
6
13
9
6
4
5
7
7
9
7
7
10
8
6
13
9
6
4
5
8
6
13
9
6
4
5
8
6
13
9
6
4
5
10
7
7
11
9
7
7
12
13
5
13
8
12
5
13
9
9
8
7
12
12
5
14
8
12
5
14
9
12
5
13
8
13
5
13
9
3
3
8
8
10
11
8
8
10
9
8
9
11
13
8
9
10
6
6
8
8
10
9
8
9
11
13
8
9
10
6
6
10
5
5
10
10
8
9
11
13
8
9
10
6
6
5
5
13
7
9
7
10
6
6
10
7
6
5
5
13
7
9
8
10
6
7
10
7
6
3
12
6
7
10
6
7
10
7
6
8
2
5
3
5
2
5
3
6
3
7
5
3
7
9
5
6
9
2
6
5
8
5
5
6
9
2
6
5
10
3
7
5
3
7
9
5
6
9
2
6
5
8
5
5
6
9
2
6
5
10
5
6
9
2
6
5
10
8
10
8
10
9
11
8
12
8
6
10
8
6
8
10
8
10
8
9
8
10
8
12
9
6
10
9
6
8
11
8
6
11
8
6
8
10
9
13
7
11
9
10
15
8
5
9
9
9
9
6
10
9
10
5
13
7
10
9
10
15
8
5
9
9
8
9
6
10
9
10
4
7
5
9
9
8
8
6
10
9
10
4
10
4
11
8
11
9
10
14
13
8
11
10
13
9
10
10
9
9
9
11
9
10
8
10
12
8
10
8
11
8
11
8
9
9
9
11
9
10
8
10
12
8
11
8
12
8
11
8
11
8
11
8
8
9
11
10
6
10
9
10
10
6
8
11
9
11
9
11
9
11
7
10
12
10
6
8
11
9
11
9
11
9
11
7
11
9
11
7
8
10
7
12
9
10
15
8
11
9
13
7
8
16
11
11
14
9
10
11
13
9
8
11
8
14
7
8
16
11
11
14
9
10
11
13
9
10
13
12
9
11
12
12
9
8
6
10
7
8
6
10
8
7
7
6
9
8
6
10
8
6
7
6
8
8
6
11
8
11
8
13
12
12
10
13
12
13
11
14
8
12
10
14
8
8
6
9
15
12
13
11
14
8
12
10
13
8
8
6
9
13
8
13
10
13
8
8
6
9
8
6
9
8
9
11
9
8
9
13
8
7
10
7
6
9
9
12
8
7
10
7
6
11
7
10
7
6
9
9
12
8
7
13
10
6
6
9
13
9
6
6
8
10
9
5
7
7
6
11
10
6
16
20
6
6
11
14
15
6
9
13
9
6
6
8
10
9
6
13
6
11
10
7
6
10
11
9
6
6
11
11
10
7
6
10
11
9
6
6
11
6
6
5
7
10
5
5
7
5
10
4
8
6
6
9
6
9
6
6
8
10
9
6
6
11
5
7
10
5
5
7
5
10
4
8
6
6
9
6
9
6
6
8
10
9
6
6
11
9
6
6
8
10
9
6
6
11
4
4
9
6
5
7
3
5
3
6
6
8
4
4
9
5
5
7
3
5
3
6
6
6
5
7
5
8
4
8
5
8
7
6
14
6
6
12
13
5
7
5
8
7
12
7
6
13
7
6
13
13
5
8
5
8
6
14
12
6
8
5
9
6
13
13
7
7
15
7
17
7
9
9
9
11
9
9
9
18
7
10
7
11
9
9
11
9
9
9
11
9
9
9
11
9
9
9
11
9
11
8
6
8
7
9
9
9
6
9
8
9
5
6
10
10
8
6
8
6
9
9
9
6
8
8
8
5
6
7
10
9
8
7
9
8
10
5
6
6
6
6
7
6
7
5
8
6
8
6
7
6
7
13
7
7
20
6
7
6
7
5
7
6
7
9
11
6
7
6
7
13
7
7
20
9
11
10
9
7
11
8
8
7
7
10
7
8
9
11
8
8
7
7
10
7
8
8
9
7
11
8
7
8
11
9
7
6
10
8
5
5
7
8
8
6
6
2
7
11
4
8
4
11
13
12
4
8
4
11
13
8
8
6
6
2
7
11
4
8
4
11
13
14
4
8
4
11
12
3
11
11
4
12
14
15
10
12
21
14
14
15
9
10
7
8
15
9
11
7
8
13
13
13
13
12
8
12
7
11
14
11
11
12
8
12
7
11
14
11
10
3
3
7
4
4
6
7
7
4
4
7
7
7
8
6
8
8
9
6
6
7
8
6
7
7
4
4
7
8
8
8
6
8
8
9
7
9
9
9
10
9
7
8
6
8
8
9
6
8
8
7
11
8
8
7
7
4
7
9
7
7
6
5
7
4
5
7
7
7
5
8
8
7
7
4
7
9
7
7
6
5
7
4
5
7
7
7
5
7
9
7
7
6
5
7
4
5
7
7
7
7
8
9
6
10
5
8
8
15
16
9
5
8
7
10
5
8
8
15
16
7
8
9
6
10
5
8
8
15
16
9
5
9
7
10
5
9
8
15
16
3
9
3
9
6
6
4
10
4
9
4
9
6
6
9
7
12
11
11
13
11
3
4
7
6
7
3
3
9
4
9
6
6
4
11
12
11
11
13
11
4
4
7
6
13
10
13
13
11
4
4
7
5
7
6
6
3
8
7
6
5
8
8
6
5
6
7
8
5
7
8
8
6
5
7
7
7
5
6
8
8
5
14
13
13
13
15
9
6
4
11
9
6
9
4
9
6
7
6
11
8
6
6
10
9
8
15
13
8
9
8
7
6
9
5
11
9
7
6
8
9
7
7
7
9
6
7
7
5
10
4
9
3
11
12
5
9
8
6
7
10
9
7
15
5
5
4
5
4
5
4
4
9
6
2
11
3
6
2
12
4
4
5
8
6
7
8
7
8
8
5
5
9
10
5
2
11
2
6
2
11
4
4
5
7
5
6
8
7
8
8
5
5
9
11
5
5
8
7
8
7
5
5
8
11
6
2
11
9
6
8
8
10
6
10
9
11
9
12
10
11
10
12
14
9
6
8
8
10
6
10
9
11
9
12
10
11
10
12
14
11
9
12
10
11
10
12
14
12
13
6
6
10
13
5
10
10
10
9
9
10
9
9
10
13
5
10
10
10
10
9
9
9
9
10
10
7
8
10
10
9
9
8
9
8
10
10
11
11
8
11
8
11
8
11
8
8
8
11
5
10
11
4
11
8
11
8
8
8
10
6
10
5
11
8
8
11
5
10
11
4
8
8
10
6
10
11
4
3
7
7
7
4
7
6
7
4
6
6
7
4
9
8
7
9
6
8
6
9
7
5
10
6
8
6
11
6
4
9
9
7
3
9
5
6
7
7
8
5
7
3
5
7
8
6
7
3
5
6
6
9
6
7
9
9
4
6
8
7
5
5
7
7
5
7
3
6
6
6
9
6
7
8
9
4
6
8
7
5
5
9
4
6
8
7
5
5
9
11
9
11
11
7
6
5
9
10
10
6
6
10
10
10
6
6
10
7
11
7
6
5
9
10
10
6
6
11
12
11
6
6
12
11
10
6
6
11
12
11
6
6
12
7
8
5
6
8
6
6
9
6
6
8
6
6
7
5
5
8
6
9
8
6
6
8
6
6
10
6
11
6
11
5
10
8
7
5
5
8
6
8
8
6
6
7
6
6
11
6
11
6
10
5
11
9
10
6
11
6
10
5
11
9
2
7
9
7
9
8
8
4
10
7
9
10
8
9
8
10
10
9
8
10
8
10
8
10
10
7
8
11
9
11
7
11
10
7
11
7
4
6
6
5
7
4
9
4
7
11
9
5
9
4
7
9
4
6
10
4
7
13
4
6
10
4
7
11
4
6
9
6
7
5
5
6
7
7
9
11
10
8
7
11
7
8
7
9
5
7
10
12
10
8
7
11
7
8
7
9
5
7
10
11
7
8
7
9
5
8
8
3
5
7
9
5
7
11
9
10
10
10
10
10
10
10
10
7
10
8
10
10
10
10
11
10
11
10
10
7
10
8
10
4
4
4
7
7
5
5
6
5
6
7
6
13
6
7
6
12
10
6
4
4
7
8
4
5
6
5
7
8
6
12
5
7
6
13
9
7
5
5
6
5
6
9
6
12
5
7
6
11
5
9
8
9
8
12
11
11
23
11
10
14
13
11
13
10
9
8
9
8
12
11
11
10
13
11
10
14
13
11
13
10
13
11
10
14
13
11
13
10
7
7
6
8
7
8
10
8
8
10
10
10
10
12
11
12
8
8
8
9
9
9
9
11
11
10
10
12
12
12
10
11
10
12
11
13
6
5
10
7
7
8
12
9
8
4
10
8
4
10
12
9
4
9
6
4
7
8
12
9
8
4
10
8
4
10
12
9
4
10
6
4
12
10
13
10
12
9
8
6
6
12
13
12
6
12
13
12
6
11
6
7
7
11
7
7
7
12
13
12
6
12
13
12
6
11
6
7
7
11
7
6
6
11
6
7
7
11
7
6
6
7
10
6
13
11
12
11
9
7
5
8
5
7
7
7
10
6
13
11
13
11
10
8
5
7
12
8
6
9
7
8
8
7
9
8
8
12
11
7
8
9
7
9
8
8
12
10
8
8
12
10
11
11
9
7
11
7
9
6
11
9
9
6
10
8
8
8
14
12
15
12
8
14
12
15
12
8
14
12
16
14
21
21
9
8
12
7
9
9
7
6
9
8
10
7
6
7
7
10
6
11
9
8
12
6
9
11
5
8
8
8
10
7
6
7
7
10
6
11
7
7
6
5
8
7
6
6
6
8
7
7
3
10
6
6
6
8
7
8
3
7
4
7
4
8
4
7
5
11
4
7
4
8
4
7
8
7
6
6
6
8
7
8
3
8
5
7
4
8
4
7
5
11
4
7
4
8
4
7
7
7
4
7
4
8
4
7
5
11
4
7
4
8
4
7
8
7
10
8
10
7
10
8
10
7
10
8
10
7
10
8
10
7
10
8
10
7
10
7
6
8
8
7
7
8
8
8
6
6
10
5
6
11
7
6
10
11
8
5
7
8
8
8
6
6
10
5
6
11
7
6
10
11
8
5
7
6
10
5
6
11
7
6
10
11
8
5
8
7
14
7
9
7
10
7
6
10
11
9
4
9
7
7
10
5
9
5
12
6
10
5
10
9
10
6
8
6
10
5
9
10
10
6
8
5
9
6
7
8
7
9
7
10
7
7
8
12
9
4
16
7
10
5
8
5
12
6
10
5
10
8
10
7
8
6
10
5
10
9
10
5
9
6
10
6
10
8
9
7
9
5
5
8
5
8
5
8
5
8
7
8
7
8
5
8
5
8
7
8
7
8
5
3
5
12
7
6
9
9
7
6
9
9
9
9
9
9
9
9
9
8
8
6
14
10
9
7
6
9
9
9
9
9
9
9
9
9
8
8
6
9
9
11
8
8
6
4
7
10
9
10
9
11
8
9
5
9
16
5
10
11
4
7
10
9
11
9
11
8
9
6
9
16
5
10
12
4
10
16
5
10
12
3
11
11
7
6
11
11
7
7
6
9
11
8
5
9
11
9
11
11
7
6
11
11
7
7
5
9
11
8
5
9
11
8
5
9
12
7
5
9
12
8
11
9
11
12
11
9
12
7
11
11
11
9
4
12
9
12
8
11
12
11
9
4
12
10
12
7
8
5
9
5
7
5
7
5
8
11
8
11
8
5
12
8
5
9
5
7
5
7
5
8
11
8
11
8
11
8
11
8
5
12
8
5
12
10
5
11
6
10
6
10
5
9
9
7
6
10
5
10
5
10
5
11
5
10
5
10
5
10
6
10
5
9
9
7
6
10
5
10
5
10
5
11
5
8
5
10
5
10
5
11
5
7
7
8
8
7
9
13
13
13
12
9
8
11
12
9
9
11
8
7
7
8
8
7
8
13
13
13
12
9
8
11
12
9
9
11
8
9
8
11
12
9
9
11
8
6
8
19
8
6
7
10
19
10
10
10
9
13
6
8
6
7
6
8
15
10
10
9
10
10
10
9
13
11
10
9
10
10
10
9
13
10
11
12
9
12
11
12
9
13
13
13
11
13
13
13
11
12
11
12
9
13
13
13
11
13
13
13
11
14
13
13
11
13
13
13
11
9
10
7
9
9
8
9
12
8
7
7
9
7
10
8
8
11
12
7
8
6
9
7
9
11
8
7
6
10
7
6
7
7
8
8
7
8
10
7
7
7
5
5
8
7
8
5
4
17
8
8
8
7
7
5
5
8
7
8
5
4
9
8
7
5
5
8
7
8
5
4
9
9
10
8
9
9
5
6
10
5
7
9
9
4
6
9
10
9
7
9
9
9
5
9
5
6
11
5
7
9
9
4
7
9
10
9
7
9
9
10
5
9
10
10
7
10
9
9
6
9
10
9
7
7
8
11
8
8
8
12
8
7
8
11
10
7
8
10
10
10
7
8
11
8
8
8
12
8
7
8
11
10
7
8
10
10
10
10
6
6
9
9
9
7
8
9
9
7
6
6
10
6
10
8
7
9
9
7
8
9
9
7
6
6
10
9
8
8
8
8
6
9
10
8
6
9
10
8
8
9
10
5
7
11
10
5
10
5
7
9
6
9
10
8
8
9
10
5
7
11
10
5
10
5
7
9
8
9
10
5
7
11
10
5
10
5
7
8
9
8
9
8
9
9
11
9
8
9
10
8
6
10
10
8
9
8
10
9
6
9
10
8
8
8
10
8
12
12
12
21
12
12
9
12
12
12
9
12
12
12
9
13
12
12
9
12
12
12
9
12
12
12
9
9
10
9
11
8
10
8
11
12
10
9
11
11
11
12
9
9
10
9
11
8
10
8
11
12
10
9
11
11
11
12
11
11
11
12
12
11
12
10
11
11
11
11
14
10
9
9
8
9
8
8
9
11
12
10
11
11
11
11
14
10
9
9
8
9
8
8
9
10
9
9
8
9
8
8
9
9
8
9
8
9
8
9
8
6
9
10
7
10
8
9
8
9
8
9
8
9
8
9
8
6
9
10
7
10
8
9
8
6
9
10
7
10
8
9
8
9
8
9
8
6
7
6
7
6
7
7
6
7
6
9
7
7
9
6
6
7
8
7
3
7
9
6
7
7
8
7
3
7
6
9
7
7
9
6
6
7
8
7
3
7
9
6
7
7
8
7
3
7
9
6
6
7
8
7
3
8
6
7
6
7
9
7
9
7
10
7
8
7
9
8
8
7
14
13
7
6
6
7
6
7
10
8
9
7
10
7
8
7
9
8
8
7
14
13
7
7
7
7
9
7
6
10
8
8
12
8
8
14
7
7
9
7
6
10
8
8
12
8
8
14
7
7
10
8
8
12
8
8
14
7
7
11
7
7
10
7
8
10
8
8
12
8
8
8
14
13
7
7
9
8
8
12
8
8
8
14
13
7
7
9
14
13
7
7
9
5
5
8
5
5
5
6
6
5
5
8
5
5
5
6
6
13
12
10
13
13
12
10
13
5
5
8
5
5
5
6
6
5
5
8
5
5
5
6
6
13
12
10
13
13
12
10
13
13
12
10
13
13
12
10
13
13
8
8
10
9
5
8
6
9
13
13
12
4
4
13
13
12
4
7
8
9
9
9
5
8
6
9
13
13
12
4
4
13
13
12
4
7
12
4
7
7
7
7
7
7
7
8
7
10
8
5
11
10
6
7
7
7
7
7
7
8
7
10
8
5
11
10
6
10
8
5
11
10
6
6
7
6
6
8
7
8
4
5
8
8
5
8
8
8
4
6
10
5
12
10
5
4
5
8
7
5
8
7
8
4
5
8
8
5
8
8
8
4
6
10
5
11
11
5
4
5
11
5
11
11
5
4
5
5
6
11
10
11
10
6
10
7
7
8
11
7
7
7
11
11
11
11
11
6
10
8
7
8
11
7
7
7
11
7
7
8
11
7
7
7
12
8
6
5
7
5
6
6
7
5
5
5
9
10
5
9
6
8
7
9
8
6
5
7
5
6
6
8
6
11
9
5
10
6
9
4
11
6
9
2
15
15
15
15
2
9
8
9
9
9
8
9
9
9
10
9
9
9
11
9
10
9
8
9
9
9
10
9
9
9
11
9
10
10
8
8
8
8
8
8
10
10
10
10
10
10
9
12
9
11
7
8
8
8
8
8
7
10
10
10
10
11
10
9
10
8
11
7
12
10
11
10
9
10
8
11
5
8
8
9
8
8
8
8
8
9
9
9
10
9
10
9
9
8
8
8
8
9
9
9
10
9
10
9
9
9
9
9
10
9
10
9
9
9
9
10
9
10
9
11
8
11
13
12
9
10
13
12
9
9
9
11
9
11
13
12
8
9
13
12
9
9
13
12
8
9
13
12
9
9
10
9
5
5
7
6
5
5
7
6
7
9
3
6
5
4
6
7
3
5
5
4
6
7
3
5
6
5
5
5
7
6
5
5
8
6
7
9
3
6
5
4
6
7
3
5
5
4
6
7
3
5
6
5
4
6
7
3
5
5
4
6
7
3
5
6
5
6
5
7
7
7
7
7
7
7
10
13
10
12
10
5
11
12
10
9
7
7
7
7
7
7
7
10
13
10
12
10
5
11
12
10
9
12
10
5
11
12
10
9
11
8
6
11
6
13
6
8
12
9
9
4
4
12
8
5
3
12
7
13
14
11
6
12
9
5
11
8
9
4
3
11
8
4
4
11
7
6
4
5
7
6
11
4
4
12
5
9
6
4
11
11
4
5
14
10
8
14
6
11
8
14
4
6
5
7
9
10
5
6
9
10
5
9
11
8
14
4
6
5
7
9
10
5
6
9
10
5
9
9
9
4
5
4
12
8
11
11
8
9
10
5
6
9
10
5
11
5
4
6
4
6
7
5
5
5
7
7
4
5
5
6
9
6
7
6
9
7
6
6
8
6
8
5
8
7
6
8
5
5
5
5
5
7
5
5
5
6
6
6
5
5
7
8
8
6
7
8
7
6
5
8
7
7
6
8
7
6
7
10
7
7
5
8
7
6
7
10
7
9
9
12
7
9
10
9
9
6
5
10
9
10
6
5
11
11
7
9
10
9
10
6
5
10
10
9
6
5
11
11
6
11
7
7
13
14
3
6
5
8
8
5
9
14
7
9
6
7
5
11
6
11
6
8
13
14
3
6
5
8
8
5
9
8
6
8
9
6
7
5
4
6
6
7
7
6
5
8
8
5
9
8
13
10
6
7
7
10
7
7
13
7
9
8
7
14
8
8
7
7
9
9
7
8
7
10
7
7
13
7
10
8
8
14
9
8
7
7
10
9
7
8
4
6
14
9
5
8
7
6
11
7
11
7
8
8
12
11
11
13
11
12
11
7
8
8
11
11
11
11
9
12
10
6
7
8
10
11
11
12
11
12
11
11
11
9
11
5
6
10
9
11
7
8
8
6
10
7
6
6
6
6
11
7
6
9
12
5
6
10
9
12
7
8
8
6
10
7
6
6
6
5
11
7
6
10
6
11
7
6
7
6
6
11
7
6
8
19
10
8
10
11
10
8
9
11
10
7
10
12
10
8
19
10
8
10
11
10
8
9
11
10
7
10
12
10
8
8
10
12
8
9
11
10
7
10
12
10
10
11
11
6
7
11
11
11
8
7
11
9
3
6
3
6
4
6
11
11
7
7
11
10
3
6
9
4
6
10
3
6
4
6
4
6
9
3
7
3
6
10
3
6
9
10
11
11
8
9
12
11
11
11
11
10
10
11
11
10
11
10
11
11
11
11
11
10
10
11
11
10
11
11
11
10
10
10
11
10
11
11
11
11
11
9
10
10
10
10
9
11
10
10
9
11
10
6
4
11
11
11
9
10
10
10
10
9
11
9
10
9
11
9
10
9
11
9
10
9
11
9
10
9
6
8
6
9
7
10
8
9
8
6
6
5
7
7
11
7
8
11
13
11
7
9
12
13
11
6
9
8
6
6
6
6
6
13
5
9
11
13
11
7
9
11
13
11
6
9
8
9
6
6
7
7
6
8
6
5
9
6
6
7
7
11
7
7
11
5
7
5
7
8
11
9
12
11
7
7
11
5
7
5
7
8
11
10
11
10
11
10
12
10
11
8
12
9
10
8
11
9
13
9
10
9
13
9
10
9
11
8
12
10
13
9
10
9
12
9
10
9
13
9
10
9
13
9
10
9
10
8
7
7
4
7
6
7
10
9
9
8
7
6
7
10
7
7
4
7
6
7
10
9
9
8
7
6
7
10
9
9
8
7
6
7
10
10
8
7
9
9
8
7
10
9
11
12
11
9
12
10
11
9
9
7
9
9
11
12
11
9
12
10
11
9
11
11
11
9
11
11
12
9
14
13
13
11
11
10
11
9
14
13
13
11
14
13
13
7
9
3
5
8
3
6
6
9
6
7
10
6
5
6
5
6
5
6
8
5
6
4
5
6
9
7
9
6
6
10
7
6
6
5
6
5
6
9
5
6
6
5
6
5
7
8
6
5
6
6
5
5
5
7
6
5
6
8
7
5
7
9
13
10
14
14
9
7
8
6
5
7
10
13
10
15
12
12
15
9
9
12
10
7
8
2
9
8
8
4
3
9
9
10
4
7
10
12
7
8
5
8
8
11
5
7
13
13
4
8
6
2
12
11
11
4
8
11
13
7
12
5
8
9
11
5
7
12
13
4
9
9
12
13
9
9
12
13
10
9
10
10
10
10
11
13
11
9
10
10
10
9
11
10
10
10
10
7
6
10
8
6
11
7
8
11
7
7
6
8
4
9
4
13
4
5
10
7
7
11
7
6
5
8
4
9
4
13
4
5
8
4
9
4
12
4
13
10
13
4
6
4
8
8
4
8
8
8
8
5
7
9
5
8
6
5
6
6
5
9
5
8
11
6
6
9
8
8
4
8
8
5
8
6
5
6
6
5
9
5
8
11
6
6
9
5
8
6
5
6
6
5
9
5
8
11
6
6
12
9
8
9
9
9
7
7
9
8
9
9
9
8
7
10
8
8
8
7
8
12
9
8
9
9
9
8
7
9
8
9
9
9
8
8
9
8
8
8
7
8
12
8
8
8
8
7
8
12
7
8
11
11
10
10
12
14
9
13
7
6
6
13
6
6
10
5
14
9
13
7
6
6
13
6
6
10
5
6
6
13
6
6
9
5
8
8
8
8
8
8
6
5
11
8
8
10
8
8
8
8
8
8
6
5
11
8
8
10
8
5
8
8
5
8
11
8
5
9
8
7
9
8
5
8
8
5
8
12
8
5
9
8
7
9
8
5
9
8
7
9
8
5
9
8
7
9
8
5
9
8
7
6
7
6
8
5
7
11
6
7
10
7
10
9
11
8
11
8
11
6
7
10
7
10
9
10
9
11
8
11
12
15
18
6
6
8
11
8
11
13
8
13
7
5
7
7
6
8
10
7
11
8
11
6
12
9
8
11
6
6
6
10
8
7
5
7
8
6
8
10
7
10
8
11
6
12
9
8
11
6
6
6
10
8
11
6
12
9
8
11
6
6
6
10
8
8
10
8
10
9
8
9
10
12
15
13
13
4
10
11
12
9
10
8
10
9
8
9
10
12
15
13
13
4
10
11
12
5
8
8
5
5
8
8
4
8
4
8
4
8
6
3
7
14
4
9
9
4
5
8
8
5
5
8
8
4
8
4
8
4
8
6
3
7
14
4
9
9
4
5
8
8
5
5
8
8
7
8
8
5
6
8
9
8
10
8
5
6
10
7
7
8
8
8
8
5
10
6
9
9
5
10
6
10
10
8
8
8
5
10
6
9
9
5
10
6
10
10
10
7
6
6
8
7
5
5
10
7
7
5
5
10
6
5
5
8
5
5
5
9
6
9
7
5
5
10
7
7
6
5
10
6
6
5
8
6
5
5
9
6
5
5
8
6
5
5
9
6
13
12
10
11
13
12
10
11
10
11
9
7
9
11
9
6
13
12
10
11
10
11
9
7
9
11
9
6
10
11
9
7
9
11
9
6
8
10
9
13
8
10
8
12
10
15
10
14
8
10
8
12
10
15
10
14
8
10
8
12
10
15
10
14
10
15
10
14
14
8
8
8
6
8
8
12
8
8
8
11
9
9
9
10
9
9
7
8
8
8
6
8
8
12
8
8
8
11
9
9
9
10
9
9
7
11
9
9
9
10
10
9
8
7
8
7
6
7
10
6
6
12
7
8
7
6
8
10
6
6
10
5
5
11
5
5
8
5
5
11
5
6
8
7
8
7
6
7
10
6
6
9
5
5
11
5
5
8
5
5
11
5
6
8
7
5
11
5
5
8
5
5
11
5
6
12
4
12
5
11
14
6
4
4
12
5
11
7
6
7
4
10
5
14
5
12
5
15
2
4
13
4
10
7
8
7
4
10
5
13
7
13
5
15
2
13
8
4
9
6
14
5
14
4
15
2
8
6
5
5
5
4
7
5
5
5
5
5
4
7
5
5
5
5
5
4
7
5
5
5
5
5
4
7
5
5
8
7
7
7
8
7
7
7
8
8
12
8
8
12
9
9
5
5
10
8
7
7
7
8
7
7
7
9
8
12
8
8
12
9
9
5
5
10
8
7
7
7
8
7
7
7
8
7
7
7
8
7
7
7
9
7
7
7
8
7
7
7
16
16
12
11
11
10
16
16
12
11
11
10
12
11
11
10
6
8
9
10
16
13
5
8
11
15
8
10
8
10
13
14
6
8
9
10
16
13
5
8
11
16
8
10
8
10
13
14
8
10
8
10
13
13
6
6
7
7
10
6
9
7
7
11
9
4
14
13
7
6
9
4
12
13
7
6
9
8
7
12
8
4
14
12
7
6
10
4
12
13
7
9
3
12
12
7
9
10
12
6
7
6
7
8
10
8
9
6
6
7
8
8
10
9
11
15
14
12
5
6
14
13
5
5
6
7
8
7
10
12
14
14
12
5
6
14
13
5
5
14
14
5
6
15
13
5
5
11
10
10
13
6
7
7
12
6
7
9
7
7
14
8
8
8
15
7
14
8
6
8
7
11
10
10
13
6
7
7
6
6
6
7
9
7
7
6
8
8
8
8
8
7
7
14
8
6
8
7
10
10
14
11
10
10
14
11
14
11
14
11
14
11
14
12
10
10
14
11
14
11
14
11
14
11
14
12
14
12
8
8
11
7
7
10
11
12
4
10
12
4
9
10
11
11
4
10
10
5
4
12
11
5
4
10
12
4
9
10
12
11
4
10
10
6
4
12
11
5
4
10
9
6
4
12
10
5
8
6
7
9
7
9
7
8
7
3
11
11
10
7
11
12
10
7
14
7
9
4
7
9
8
8
7
4
12
11
10
8
11
12
10
7
12
3
6
6
9
6
6
8
9
6
11
8
7
13
8
5
8
5
6
6
8
6
6
8
9
6
11
9
7
7
5
8
5
8
5
8
6
8
5
5
7
5
5
5
9
5
5
5
7
5
5
5
9
10
7
9
14
10
11
7
10
11
7
5
7
5
5
5
9
10
7
9
15
10
11
7
10
11
7
10
11
7
10
11
7
11
10
11
12
4
5
11
6
7
9
4
12
10
10
11
5
4
12
6
6
10
4
10
12
12
11
4
6
10
9
7
14
12
13
7
6
8
11
12
9
10
12
11
11
9
8
9
7
7
9
13
9
6
7
13
11
12
9
11
12
11
12
12
13
11
13
14
12
15
12
4
7
7
6
7
7
9
9
7
9
8
8
7
7
9
9
6
5
11
9
6
5
10
9
4
4
7
7
6
8
7
9
9
7
8
8
6
7
7
9
9
6
5
11
9
6
5
10
9
4
5
7
7
6
7
7
9
10
12
12
8
6
8
5
6
8
10
9
6
8
11
9
9
5
9
6
6
9
9
5
9
12
9
7
6
8
11
9
9
5
9
6
6
9
9
5
9
12
8
7
9
5
9
6
6
9
11
5
9
12
8
7
7
6
10
14
11
6
6
10
12
11
6
7
15
6
6
16
7
6
10
14
11
6
6
10
12
11
6
6
14
6
6
16
6
6
14
6
6
16
15
16
9
6
5
11
6
5
11
4
5
5
5
4
5
5
5
5
10
6
5
11
4
5
5
5
4
5
5
5
5
6
5
5
4
5
5
5
5
5
5
5
5
8
8
5
6
7
10
5
8
5
5
5
5
10
9
5
6
7
10
6
8
4
4
9
6
9
5
6
7
10
5
8
10
9
9
10
10
9
11
8
6
9
5
9
7
10
9
7
9
5
8
7
8
6
6
10
10
9
11
8
6
9
5
8
7
11
9
16
5
8
7
8
6
6
9
10
4
8
7
8
6
6
7
9
5
8
7
8
6
6
6
6
8
5
6
7
4
9
7
7
11
7
7
10
9
7
11
13
9
8
7
11
13
10
13
8
5
6
7
6
7
7
7
12
7
7
10
8
7
11
12
9
8
7
11
12
11
8
7
11
6
6
9
8
7
11
12
10
13
10
6
7
7
7
4
4
11
6
11
6
7
7
7
4
4
11
6
11
6
7
7
7
4
4
11
6
11
5
7
7
7
10
13
16
13
12
5
11
10
9
9
8
10
9
12
13
12
5
11
11
9
9
8
11
9
12
11
9
9
7
10
9
12
7
8
9
8
9
9
8
8
6
8
8
8
7
8
9
8
9
9
8
8
7
8
8
8
7
8
9
8
8
9
10
9
8
8
9
8
7
7
7
7
8
7
9
8
8
7
6
7
7
8
7
5
7
8
10
4
3
8
7
7
7
8
7
9
8
8
7
5
7
7
8
7
5
7
8
7
6
7
7
8
6
5
7
8
12
9
13
10
5
6
12
6
6
11
12
10
12
10
5
6
12
6
6
14
11
12
12
17
9
7
10
6
9
11
11
9
8
8
9
9
9
7
9
6
8
9
11
9
8
8
9
9
9
7
8
8
8
8
5
7
9
8
7
5
7
9
5
5
8
8
9
8
9
7
10
6
6
7
7
5
9
8
7
7
5
9
10
8
8
9
8
9
6
11
6
6
7
7
5
9
8
7
7
5
9
10
8
9
10
7
5
9
8
7
7
5
9
10
8
6
7
9
6
7
7
3
7
8
12
7
8
12
6
7
6
3
3
6
7
9
6
7
7
3
7
8
12
7
8
11
8
8
13
7
8
12
9
9
5
5
7
9
9
5
7
9
5
5
4
10
5
9
9
9
9
5
7
9
6
5
4
10
5
9
9
5
5
14
5
9
10
5
5
4
3
2
8
5
10
10
5
5
6
7
7
9
6
10
6
6
11
7
6
5
5
6
7
7
9
6
10
6
6
12
7
6
10
6
6
10
6
6
11
7
7
6
6
6
8
6
6
5
10
4
5
2
5
7
10
7
9
14
13
7
7
6
7
14
14
7
7
6
6
10
10
6
6
5
10
4
5
2
5
7
10
7
9
14
14
7
7
6
7
14
13
7
7
6
6
10
10
14
13
7
7
6
7
13
13
7
7
6
6
10
7
11
8
9
9
9
10
10
7
11
8
10
8
13
7
10
9
10
10
9
9
11
11
5
6
8
6
6
8
6
6
8
8
7
8
7
8
7
8
8
7
10
10
10
10
9
10
10
12
7
8
7
8
7
8
8
7
10
10
10
10
9
10
10
12
9
10
10
10
9
10
10
13
11
7
7
7
7
19
7
7
9
7
7
9
7
7
9
7
7
9
19
7
7
9
11
7
7
7
7
7
7
9
7
7
9
7
7
9
7
7
9
7
7
9
7
7
9
12
7
7
7
9
7
7
9
10
5
7
9
5
7
12
5
6
9
4
9
9
8
9
10
10
8
9
10
12
5
6
9
13
9
8
9
10
9
8
9
10
11
9
11
12
10
9
13
8
6
13
8
5
7
10
8
5
7
4
9
11
12
10
9
13
8
5
13
8
5
7
10
8
5
7
4
8
5
7
10
8
5
7
4
8
5
7
10
8
5
7
4
3
4
10
5
7
4
7
7
7
7
5
9
8
6
8
10
9
11
9
11
9
6
8
11
9
11
9
12
9
6
10
9
10
8
12
7
7
7
9
10
9
10
8
12
7
7
7
9
12
7
7
7
9
10
9
3
10
11
9
9
3
10
10
8
7
6
9
8
7
8
13
8
6
9
6
8
11
8
7
6
9
8
7
8
7
6
8
6
9
6
8
3
8
6
8
6
9
6
8
3
8
11
9
10
11
9
9
8
11
10
9
8
10
8
9
9
10
8
9
8
11
10
9
8
10
8
9
9
10
8
9
8
10
8
9
9
10
8
8
9
6
5
10
9
6
9
8
7
8
12
7
9
8
9
7
9
8
9
12
9
6
5
10
9
6
9
8
7
8
12
7
9
8
9
7
9
8
9
12
9
8
9
7
9
8
9
12
10
9
11
8
10
9
10
8
8
8
8
8
8
8
8
8
10
9
10
8
10
9
10
8
8
8
8
8
8
8
8
8
8
7
7
9
10
7
7
10
9
7
7
9
10
7
7
8
9
7
7
7
9
7
7
10
7
7
9
10
7
7
8
9
7
7
7
9
7
7
10
7
7
7
9
7
7
10
7
7
7
9
7
7
10
8
8
10
11
9
10
10
11
10
10
7
5
6
7
6
11
10
9
5
3
6
6
7
6
11
11
11
6
6
8
9
10
11
10
10
7
5
6
7
6
11
10
10
5
3
6
8
6
8
11
11
11
6
7
6
7
6
11
11
11
7
6
6
6
13
13
15
11
13
13
13
11
13
13
13
12
14
12
14
24
13
14
10
13
13
13
13
13
12
13
12
14
12
13
13
13
25
8
6
11
8
7
10
26
13
23
11
14
12
9
6
10
8
7
11
15
10
14
23
11
14
12
13
12
15
12
8
9
18
7
7
9
15
8
11
8
12
8
10
8
10
7
7
9
15
8
11
8
12
7
7
8
8
11
8
12
9
11
8
9
9
12
9
10
4
11
9
8
12
10
9
8
13
17
9
12
9
10
4
11
9
7
13
10
9
8
12
9
9
8
12
10
9
7
13
9
10
12
16
7
9
16
8
9
12
6
12
9
11
9
13
15
7
9
15
8
9
11
6
12
7
20
7
9
9
11
9
7
9
10
9
3
7
3
5
3
7
3
4
9
12
12
8
12
12
13
9
7
9
10
9
3
7
3
5
4
7
3
4
9
12
14
8
12
12
13
9
9
12
14
8
12
12
13
9
10
10
7
5
7
5
7
9
7
7
9
7
5
7
8
7
8
5
10
6
7
8
6
7
5
7
6
7
5
13
9
7
5
7
8
7
8
5
10
6
7
8
6
7
5
7
6
7
5
13
8
8
7
6
6
8
7
6
7
6
7
6
7
6
7
5
13
4
3
11
4
4
3
11
4
3
7
7
11
8
6
5
4
6
6
5
4
3
7
8
7
8
7
10
7
11
8
6
5
10
6
5
10
7
11
8
6
5
10
6
5
13
6
6
12
6
6
6
7
7
9
8
9
11
9
9
8
9
6
9
8
11
4
9
7
9
8
9
11
10
9
8
9
6
9
8
11
4
9
9
8
9
6
8
8
11
4
8
7
11
7
11
7
11
7
11
5
6
3
5
4
8
9
2
3
10
12
7
5
12
9
6
5
5
6
3
5
4
8
11
4
22
7
5
12
9
6
5
19
5
7
12
7
6
12
9
5
3
10
3
11
5
7
7
7
4
5
5
5
11
11
5
5
5
5
4
5
5
5
5
6
10
5
5
5
8
3
10
3
11
7
6
2
10
4
5
5
5
12
11
5
5
5
5
4
5
5
5
5
7
10
5
5
9
8
7
7
5
8
7
7
8
9
10
8
9
10
9
6
6
6
6
6
6
6
6
7
8
7
7
5
8
7
7
8
9
10
8
8
10
9
6
6
6
6
6
6
6
6
7
9
7
6
5
8
8
8
8
5
8
5
6
5
4
5
7
4
9
9
9
10
9
7
6
5
8
8
8
8
5
8
5
6
5
4
5
7
4
9
9
9
10
8
5
8
5
6
5
4
5
7
4
9
9
9
10
9
7
13
8
5
7
8
15
7
10
10
7
12
7
11
6
14
8
4
8
8
16
8
8
5
5
7
12
7
11
7
8
7
8
8
8
7
8
8
8
6
7
7
7
6
7
7
9
7
7
7
6
7
7
8
5
7
7
8
8
8
8
7
8
8
8
6
7
7
7
6
7
7
3
6
7
7
7
6
7
7
3
6
7
7
7
6
7
7
3
6
7
7
7
6
7
7
8
8
5
8
5
8
5
9
5
8
5
8
5
8
5
7
7
10
6
7
10
6
7
10
8
5
10
9
5
8
5
8
5
8
5
9
5
8
5
8
5
8
5
7
7
10
6
7
10
6
7
10
8
5
11
9
5
9
8
10
8
10
8
10
8
9
9
9
9
9
8
10
8
9
8
10
8
10
8
10
8
9
9
9
9
9
8
10
8
9
9
9
6
2
9
9
9
7
2
6
6
6
4
6
6
3
7
6
5
3
6
9
9
9
7
2
6
6
3
7
6
6
3
7
6
6
9
5
11
8
4
10
9
12
6
10
8
3
11
9
7
12
7
12
3
10
6
7
10
3
9
12
3
10
7
13
5
11
8
3
11
9
7
12
7
12
3
10
6
7
10
3
9
12
3
10
7
13
9
3
9
3
10
6
7
10
3
9
12
3
10
7
13
6
8
8
5
6
7
10
9
5
8
5
5
9
5
7
8
9
10
9
5
10
6
5
8
6
7
10
5
11
12
13
4
10
6
7
8
4
11
11
10
11
11
12
12
12
10
12
10
13
5
9
7
12
11
10
11
11
13
12
12
10
11
11
13
5
9
13
8
7
9
9
9
10
9
8
8
8
10
10
8
10
10
10
10
11
9
8
8
8
10
10
8
10
10
10
10
11
11
11
12
10
11
10
11
11
6
7
6
8
6
9
7
8
11
10
11
10
6
8
7
8
6
8
7
8
6
9
7
8
6
9
7
8
9
4
9
4
7
6
4
5
7
6
7
6
7
6
4
5
8
8
5
6
8
6
9
11
4
7
8
7
8
7
8
7
8
7
8
12
9
4
9
4
9
4
4
5
8
8
5
6
7
6
9
7
8
7
8
8
7
7
8
7
8
7
8
6
7
6
9
7
8
7
8
7
8
8
7
7
8
7
8
12
7
8
11
10
10
8
7
8
8
10
10
8
7
8
8
7
7
6
8
6
7
8
10
10
10
8
7
8
8
10
10
8
7
8
8
7
7
6
8
6
7
8
9
7
7
6
8
9
7
8
10
10
7
6
5
6
14
10
8
5
5
6
12
8
5
7
6
11
12
8
5
6
7
12
9
8
9
7
5
5
6
16
8
5
7
6
12
10
8
6
7
6
12
9
7
9
5
7
5
11
11
8
6
7
5
12
11
6
13
10
5
10
8
11
10
10
9
11
11
14
14
13
10
14
14
14
10
14
14
10
10
10
9
11
11
14
14
13
10
14
14
14
10
14
14
10
10
11
11
12
8
12
11
13
9
13
10
14
10
12
12
14
10
12
11
12
8
11
12
13
9
13
10
14
10
12
11
15
10
13
10
15
11
11
12
14
10
15
11
11
11
10
9
10
11
11
12
7
7
11
11
9
8
7
11
11
11
10
11
11
12
7
7
11
11
9
8
7
11
11
11
7
7
11
11
9
8
7
11
11
11
4
8
4
7
12
9
5
8
4
7
12
5
6
10
10
12
11
5
4
5
8
4
8
11
5
6
10
10
12
4
7
13
5
7
5
8
7
8
9
5
9
8
14
10
7
4
9
8
9
8
7
7
8
7
8
7
9
8
8
13
8
11
8
7
8
6
8
7
9
8
7
12
8
12
9
17
10
13
9
9
6
7
12
10
9
9
6
7
12
9
9
9
10
9
7
8
10
9
11
6
7
12
9
9
10
10
9
7
8
10
9
11
10
9
7
8
10
9
11
10
9
11
7
6
8
7
7
8
7
6
8
7
7
7
9
11
7
6
9
9
9
7
5
7
7
6
8
8
7
8
9
11
7
7
9
9
9
8
5
7
9
11
7
6
10
9
10
7
5
7
11
7
11
7
11
7
11
7
3
7
3
7
11
10
11
7
11
7
11
7
11
7
3
7
3
7
11
10
3
7
3
7
11
10
3
7
3
7
11
10
10
9
8
8
11
9
8
9
10
8
9
8
10
8
9
10
10
8
9
10
10
12
10
10
10
5
7
10
11
8
6
5
8
12
5
4
11
8
6
5
8
12
5
4
9
9
9
9
9
9
8
8
9
9
10
8
9
10
11
9
9
9
9
9
9
9
8
8
9
9
10
8
9
10
11
9
9
9
10
8
9
10
11
9
8
9
9
8
5
9
9
8
7
2
13
8
10
11
12
8
11
11
5
9
9
8
5
9
9
8
7
2
12
8
5
5
11
12
8
5
6
11
5
12
8
5
5
11
12
8
5
6
11
5
7
7
7
7
7
7
8
7
7
7
7
7
7
8
12
12
12
9
12
12
12
9
7
7
7
7
7
7
8
7
7
7
7
7
7
8
12
12
12
9
12
12
12
9
12
12
12
9
12
12
12
9
10
10
10
11
10
11
10
8
5
6
7
9
4
7
7
8
5
6
8
9
4
7
7
6
10
11
10
9
5
6
6
9
4
7
7
8
5
6
8
8
4
7
7
6
4
7
8
6
7
5
7
5
7
7
9
13
13
6
6
10
10
12
7
9
10
14
13
6
6
10
13
13
6
6
10
13
13
7
6
6
12
9
6
5
9
6
5
13
7
6
4
6
5
4
6
5
9
6
5
9
6
5
9
6
5
9
6
5
13
7
6
4
6
5
4
6
5
10
6
5
9
6
5
9
6
5
9
6
5
9
6
5
9
6
5
5
3
6
3
5
3
6
9
7
7
4
5
5
13
8
6
6
6
7
5
5
13
3
5
6
5
15
5
3
5
8
3
6
9
7
7
4
5
5
13
3
5
6
6
6
7
5
5
13
3
5
6
5
6
9
13
3
5
6
5
6
9
12
9
4
3
12
9
12
7
6
3
12
9
7
7
8
7
7
7
8
5
8
8
3
13
5
11
11
5
8
8
3
7
6
8
8
11
5
9
8
3
7
6
10
8
13
5
5
5
6
6
6
6
7
6
6
6
10
7
9
7
8
8
11
7
7
11
6
6
6
6
7
6
6
7
9
7
9
6
8
8
11
7
7
10
10
9
9
8
9
10
7
7
10
4
7
4
8
2
11
3
7
4
7
3
8
2
10
3
6
5
8
2
7
2
10
2
7
5
8
2
8
3
9
6
2
6
4
7
4
8
2
11
3
7
4
7
3
8
3
10
3
6
5
8
2
7
2
10
2
7
5
8
2
8
3
9
6
4
6
8
2
7
2
10
2
7
5
8
2
8
3
9
6
2
6
7
7
7
7
7
7
8
7
8
7
7
7
7
7
8
8
8
8
10
8
8
8
10
8
4
7
7
7
7
8
9
8
8
8
8
10
8
8
8
10
8
4
8
8
10
8
9
8
10
8
4
8
5
8
6
6
6
6
6
9
7
7
9
7
6
6
6
5
4
6
4
7
7
6
8
5
4
6
5
7
7
6
9
8
5
8
6
6
6
6
6
6
6
6
6
5
8
5
8
8
7
4
8
5
8
5
8
8
7
6
6
8
9
9
9
12
8
8
6
5
5
4
4
5
8
5
8
8
7
6
7
9
9
9
9
11
8
8
6
5
5
3
9
9
11
11
7
8
6
5
5
6
6
6
8
6
6
7
9
11
9
8
6
5
5
4
4
3
9
4
4
3
3
10
7
12
9
10
7
11
7
7
8
8
7
8
8
10
7
12
8
10
7
11
7
7
8
9
7
8
8
7
8
9
7
8
8
9
4
8
4
7
8
8
9
4
8
4
7
9
6
8
6
7
6
5
6
8
9
7
7
6
5
6
8
9
4
8
4
7
8
6
8
6
7
6
5
6
8
9
7
7
6
5
6
8
9
6
7
6
5
6
8
9
7
7
6
5
6
8
9
9
9
12
9
9
9
12
10
11
9
14
11
10
11
12
12
9
10
11
10
11
9
13
11
11
10
13
12
11
9
14
11
10
10
14
10
13
11
9
8
10
7
9
8
8
7
9
9
10
5
6
9
6
11
7
7
10
11
8
8
5
9
8
8
10
9
9
10
5
6
9
6
12
7
7
10
7
9
6
12
7
7
10
11
5
4
9
4
10
11
5
8
9
4
10
9
7
10
8
9
5
7
3
11
4
8
8
5
6
7
3
11
5
8
13
7
9
8
7
4
8
4
8
7
9
6
9
4
8
10
5
7
3
11
4
8
13
7
9
8
7
4
8
4
8
7
9
6
9
4
8
11
3
7
9
8
7
4
8
4
8
8
9
6
9
4
8
11
10
12
12
10
9
9
11
10
10
12
12
10
8
9
11
11
10
11
12
10
8
9
11
11
9
13
5
5
4
4
12
12
5
5
4
7
7
6
7
7
6
7
7
6
7
7
6
7
3
9
12
5
5
4
5
12
12
6
6
4
6
7
6
7
7
6
7
7
6
7
7
6
7
7
6
7
7
6
7
8
6
7
8
6
7
3
16
8
9
6
10
10
9
9
11
12
10
15
10
7
7
10
9
10
8
10
13
8
9
10
12
10
9
10
11
7
7
11
10
11
7
7
11
7
7
11
7
7
11
7
7
7
4
7
7
11
10
11
7
7
11
7
7
11
7
7
11
7
7
7
4
7
7
11
7
7
12
11
9
9
9
12
9
12
9
8
8
8
8
8
9
10
11
9
12
9
8
8
8
8
8
9
10
9
8
8
8
8
9
10
16
6
6
8
9
6
7
8
8
10
9
8
8
6
13
8
11
10
11
10
11
6
6
8
9
6
7
8
8
10
9
8
8
6
13
8
11
10
11
10
11
17
15
17
13
13
8
11
10
11
8
11
10
11
10
11
9
11
7
7
8
7
7
7
7
7
8
7
7
8
7
9
8
9
7
9
10
10
7
7
8
7
7
8
7
9
8
9
7
10
9
10
7
10
7
9
7
9
10
10
7
10
7
9
7
10
9
10
12
12
9
10
11
11
9
10
10
11
12
11
10
11
12
12
12
12
9
10
11
12
12
12
6
11
12
12
12
11
11
12
12
12
11
10
14
9
6
9
7
7
7
7
8
6
8
5
7
5
6
9
6
4
5
5
6
12
6
8
6
4
5
5
8
11
12
5
9
8
15
12
7
6
3
12
6
8
6
4
5
5
8
11
6
8
6
4
5
5
8
11
11
11
11
8
6
9
6
4
5
5
6
12
6
8
6
4
5
5
7
11
8
11
12
12
15
10
10
11
12
12
15
10
10
11
12
12
15
10
10
7
7
4
6
4
8
10
9
5
4
6
7
6
6
7
8
5
7
5
9
5
5
10
7
5
8
5
5
6
5
4
4
6
7
6
6
7
8
5
8
5
9
5
5
9
8
7
8
5
5
6
5
8
8
14
7
5
9
5
5
9
8
6
8
5
5
6
6
6
8
9
6
10
4
9
6
7
7
8
11
8
4
9
6
9
5
7
9
6
8
7
4
5
12
7
9
12
7
9
6
8
9
6
10
4
9
6
7
7
8
11
8
4
9
6
9
5
7
9
6
8
7
4
5
12
7
9
12
7
9
6
7
9
3
8
6
5
6
6
6
5
6
6
5
8
7
12
7
7
7
7
7
7
7
13
8
7
7
7
7
7
13
7
10
5
6
6
6
5
6
6
5
8
7
7
10
8
7
7
13
8
7
7
7
7
7
13
7
10
7
10
10
10
11
10
13
10
14
8
12
10
11
10
10
10
11
9
14
11
14
8
11
11
11
10
9
9
13
9
10
9
8
9
10
10
8
8
8
9
7
8
10
5
6
6
11
7
7
9
6
6
11
7
7
10
7
11
8
7
9
10
10
8
9
8
8
7
8
10
5
6
6
11
7
7
9
6
6
11
7
7
10
6
6
6
10
7
7
9
6
6
10
7
7
10
6
10
6
5
12
11
12
11
11
10
11
11
5
6
9
6
5
9
5
6
9
10
6
5
12
11
11
11
11
10
11
10
5
6
9
6
5
9
5
6
9
6
6
4
8
5
5
8
5
5
8
12
7
6
10
5
6
6
6
6
6
5
5
8
5
11
12
7
6
10
5
5
11
12
7
6
10
6
7
7
5
7
5
7
5
7
5
6
5
7
5
7
5
8
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
7
5
7
5
7
5
7
5
6
5
7
5
7
5
8
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
8
7
9
7
8
7
9
7
9
7
9
7
8
7
9
7
8
7
10
7
9
7
9
7
8
7
9
7
9
7
8
7
4
6
6
6
7
9
7
9
7
9
7
10
12
11
11
11
7
9
7
9
12
11
11
11
11
12
12
12
9
5
9
3
12
13
8
7
6
7
6
9
9
5
9
3
7
5
7
7
8
7
6
7
6
9
8
7
6
7
6
9
14
9
12
8
13
9
8
6
8
7
7
8
8
9
5
8
13
9
8
6
8
7
7
8
8
9
5
8
9
5
8
5
8
11
15
8
14
12
15
8
14
12
15
9
14
12
15
9
14
5
5
11
5
5
11
5
5
11
5
5
11
7
4
11
11
5
7
4
11
11
4
5
5
11
5
5
11
7
4
11
11
5
7
4
11
11
4
7
4
11
11
5
7
4
11
11
4
11
4
5
5
13
7
12
7
12
7
14
8
11
7
13
11
10
7
11
12
13
7
12
7
12
7
14
9
10
7
13
11
10
7
11
12
11
8
13
12
10
7
11
11
13
13
15
15
14
13
14
15
13
14
15
16
14
13
14
15
13
13
14
15
13
13
14
15
9
9
10
8
9
9
9
7
9
9
9
9
9
9
9
9
16
9
9
9
8
11
8
8
10
9
7
9
7
7
9
7
7
9
7
8
9
9
8
8
7
8
9
7
8
11
7
7
9
7
7
9
7
8
9
9
8
8
7
8
9
7
8
11
8
8
7
8
9
7
8
11
8
8
7
8
9
7
8
11
11
7
12
5
11
7
7
6
6
5
11
9
8
6
5
4
10
11
9
3
3
11
7
7
6
5
2
9
7
7
6
6
5
11
9
8
6
5
4
10
11
8
6
5
4
5
7
5
4
9
3
5
3
5
11
9
8
6
5
4
10
11
8
6


==> Automated Music Phrase Segmentation Paper/song.csv <==
song length
265
268
320
274
387
334
395
436
210
417
237
248
535
420
339
430
358
339
414
386
372
340
429
237
315
361
298
289
295
281
255
292
429
306
411
284
485
326
420
390
378
333
340
327
434
341
299
237
283
231
356
329
206
443
392
388
349
187
365
462
433
296
439
622
437
266
436
392
319
407
329
302
433
348
285
156
441
387
444
384
394
220
217
363
379
335
463
487
322
281
302
308
418
351
337
348
333
348
425
405
278
449
203
320
360
417
383
188
344
392
381
367
348
471
316
405
428
229
317
307
290
260
328
418
365
417
302
281
422
279
216
331
483
490
379
336
307
370
370
248
373
450
387
426
200
190
228
228
383
461
367
328
436
400
360
391
291
429
270
489
379
305
327
374
513
554
227
383
243
447
333
317
288
522
391
374
343
441
327
430
346
391
373
148
312
361
355
336
315
406
466
381
404
410
244
366
331
377
313
377
380
526
366
295
449
259
219
342
427
326
313
436
371
309
366
470
284
313
402
314
201
136
184
242
160
490
343
311
314
512
326
376
318
403
384
315
345
284
386
384
227
546
327
420
327
289
325
259
231
372
237
313
303
392
364
368
298
297
394
361
288
303
421
419
399
374
424
390
315
315
311
148
335
281
362
282
391
293
360
377
289
301
284
377
306
306
364
302
329
216
346
434
252
412
450
291
418
297
405
294
423
422
383
230
421
497
390
411
459
242
357
427
393
387
276
298
433
426
409
493
262
178
438
410
323
383
328
229
270
323
399
388
470
282
498
362
301
291
311
391
438
395
443
305
293
232
355
440
238
348
234
344
399
260
427
477
402
304
392
265
249
338
528
488
315
346
425
394
439
429
428
236
391
348
509
365
304
391
303
168
344
346
382
193
334
426
326
406
321
379
345
421
219
473
341
332
279
395
367
399
323
277
247
480
336
387
413
555
354
268
307
321
335
469
380
267
449
336
326
297
444
304
496
386
380
387
400
290
404
419
281
370
360
371
342
307
529
311
361
446
304
475
338
333
285
459
286
434
452
514
278
272
268
195
255
352
395
484
227
516
243
315
400
263
354
314
292
295
199
409
240
260
146
487
316
515
548
351
405
298
426
163
249
302
186
398
372
601
339
554
284
323
438
349
279
319
265
412
453
346
408
111
457
418
361
538
293
278
396
209
332
330
317
396
302
334
503
481
215
283
276
367
365
439
311
294
486
379
263
225
299
288
246
276
414
405
477
316
356
412
357
339
335
337
215
488
256
223
352
429
199
186
509
384
370
349
308
373
409
367
390
323
167
250
301
286
309
178
299
248
484
264
366
467
334
291
411
480
322
371
338
481
408
277
285
571
342
362
410
260
394
380
386
217
441
297
450
342
252
597
387
188
324
396
378
398
382
311
384
228
300
387
332
301
229
336
428
349
366
403
423
332
353
233
384
434
358
244
298
333
293
391
477
384
453
343
393
287
403
223
455
424
274
359
340
313
326
425
249
127
286
371
289
202
203
241
208
194
348
480
500
307
260
383
343
136
318
385
390
251
235
403
407
292
369
364
486
328
396
313
364
304
330
319
321
333
238
268
284
206
381
349
441
379
357
237
372
466
303
395
295
70
531
331
236
381
349
396
333
432
417
405
349
303
279
276
289
89
341
318
314
307
343
234
196
292
383
222
271
416
381
286
245
355
366
384
411
295
284
490
184
488
396
373
351
191
238
291
379
248
375
378
340
420
329
362
334
422
199
337
283
363
293
259
420
263
252
310
279
417
342
264
571
331
446
438
269
369
294
252
382
415
328
189
436
378
414
221
383
498
328
298
407
367
340
279
226
344
303
356
387
543
306
352
304
399
232
328
323
389
410
403
377
335
417
360
336
371
213
413
381
164
294
382
114
190
292
481
263
367
352
285
389
350
345
343
312
344
339
361
414
307
278
430
386
393
357
249
300
155
448
437
276
372
247
358
267
288
322
327
319
274
358
270
276
324
306
305
412
323
453
342
190
246
326
240
400
235
466
280
253
222
422
261
340
267
442
582
355
389
404
372
124
326
399
245
368
308
424
274
352
226
429
519
376
451
297
378
261
452
328
298
252
289
361
312
292
305
372
327
297
330
388
303
313
409
234
528
232
265
289
342
453
305
324
154
313
395
308
496
248
228
190
508
171
431
433
276
378
291
303
382
248
161
408
193
311
309
137
279
250
194
275
279
408
135
281
522
207
463
511
305
377
382
486
434
477
130
312
199
208
392
98
319
341
234
351
348
468
391
274
365
228
394
372
396
216
338
383
339
417
389
326
286
189
335
352
268
273
286
255
314
398
285
259
364
279
302
190
332
374
403
264
389
226
335
383
367
317
438
337
332
273
221
458
338
259
281
431
389
337
395
420
390
282
275
181
288
334
408
404
322
319
350
226
470
353
353
368
260
450
363
397
452
294
282
209
316
307
345
305
331
332
362
665
406
431
301
322
321
340
327
329
458
484
284
396
865
196
353
425
411
605
233
560
314
323
169
393
418
427
205
206
266
386
412
421
250
346
374
259
230
299
347
387
266
320
330
404
147
350
329
480
203
435
259
541
399
129
341
331
327
290
252
352
213
234
331
350
368
425
172
573
349
424
349
352
256
323
395
445
305
218
366
232
340
455
335
363
357
255
216
147
206
336
453
192
365
678
163
347
330
343
257
291
367
424
366
433
262
290
418
312
253
386
244
315
379
392
371
385
327
315
303
481
339
270
378
323
321
267
395
328
393
362
371
432
420
443
271
442
367
354
394
431
311
391
409
485
267
382
274
271
289
304
310
373
260
342
397
442
284
192
336
375
431
326
384
298
300
354
364
385
446
417
144
481
196
391
400
417
430
363
414
309
271
367
229
445
426
437
381
211
231
470
514
194
345
294
338
235
256
459
280
308
252
542
293
363
434
289
430
204
200
377
336
405
292
410
515
457
351
325
369
275
464
460
354
396
309
351
333
400
265
454
399
284
236
529
276
335
261
304
591
383
480
423
487
418
271
385
380
370
308
171
202
373
397
470
353
297
353
389
362
345
452
394
279
532
294
424
412
503
485
248
419
278
364
315
542
407
409
546
211
444
507
409
299
533
338
268
456
276
235
232
270
198
366
417
336
263
422
445


==> phrase.csv <==
phrase length
12
12
11
5
8
9
10
7
13
12
11
4
13
10
11
8
8
8
11
8
13
12
11
4
13
10
11
12
13
12
13
14
13
14
9
12
13
12
27
13
14
9
14
13
14
9
9
5
5
9
11
9
4
9
12
7
6
9
6
10
9
11
9
4
9
12
11
9
6
9
11
7
7
9
11
10
9
4
9
9
8
6
9
6
8
6
11
11
14
8
11
11
12
8
15
10
15
8
11
11
12
8
15
8
14
8
15
8
14
8
8
3
9
3
9
3
9
5
6
3
3
3
3
6
5
7
5
7
5
7
7
6
6
9
6
9
3
9
4
9
5
7
6
6
6
6
7
5
7
5
7
7
6
6
9
4
4
3
7
5
10
9
7
5
7
5
6
6
6
6
6
5
9
4
9
12
13
11
10
6
12
13
11
10
8
7
7
7
7
7
7
7
5
13
13
11
10
7
8
7
7
7
7
7
7
5
5
7
7
7
7
7
7
7
7
4
9
9
11
8
9
10
11
9
8
12
12
12
8
12
13
12
8
10
11
9
8
12
12
12
9
12
13
12
9
12
12
12
10
12
12
12
11
11
11
8
11
10
11
9
12
12
9
6
9
5
7
7
7
10
6
6
9
7
7
7
10
6
6
7
11
10
12
9
12
12
9
6
9
5
7
7
7
10
6
6
9
7
7
7
11
6
6
8
7
8
7
8
10
9
9
9
7
8
7
8
10
9
9
9
7
8
7
8
10
9
9
9
9
5
5
8
7
8
6
6
5
5
8
7
8
6
8
13
11
5
8
12
11
5
8
5
5
8
7
9
6
8
13
11
5
7
12
11
5
8
7
7
6
7
7
8
9
5
12
12
5
7
13
11
5
7
4
11
9
11
8
10
10
10
8
11
10
11
8
11
9
11
8
10
10
10
8
11
10
11
8
6
8
6
6
6
8
6
6
10
6
7
5
9
5
7
5
6
8
6
6
10
5
7
5
5
4
5
7
5
10
5
7
5
4
4
5
4
8
4
7
14
15
6
6
14
15
15
6
6
14
6
5
6
7
7
7
12
6
5
7
7
7
6
13
6
14
14
7
6
14
14
16
6
6
14
6
5
6
7
7
7
12
6
5
7
7
7
6
13
6
5
6
7
7
6
13
6
5
7
7
4
7
13
6
14
5
5
12
6
7
5
8
11
8
7
15
8
7
15
9
7
12
6
6
12
6
7
6
9
12
9
7
15
8
9
15
6
8
15
6
8
13
7
9
16
8
9
15
7
4
6
5
7
6
6
5
7
5
7
7
7
8
3
3
3
3
11
10
4
6
5
7
6
6
5
7
5
7
7
7
8
3
3
3
3
11
10
4
7
5
7
6
6
5
6
5
7
7
7
8
3
3
3
3
11
10
4
10
10
11
8
10
3
10
10
11
8
7
9
12
8
9
4
10
12
8
9
4
13
11
10
11
8
7
9
13
8
9
4
10
12
8
9
4
13
13
8
9
4
10
9
8
9
4
10
3
4
6
4
7
4
9
3
4
4
6
4
7
4
9
9
8
8
6
6
2
4
8
2
8
8
12
2
10
5
4
6
4
7
4
9
10
8
9
6
6
2
4
8
5
8
10
6
7
2
4
9
8
8
6
7
2
10
6
9
12
10
7
5
12
11
12
10
6
7
11
10
6
8
6
10
8
9
9
12
10
7
5
12
11
12
10
7
7
11
10
6
8
6
10
8
9
10
10
11
10
10
10
12
9
11
7
7
4
10
10
11
7
7
4
9
10
10
10
12
9
11
7
7
4
10
10
11
7
7
4
9
10
11
7
7
4
10
10
11
7
7
4
9
10
12
11
8
8
12
11
10
9
9
9
13
9
3
9
9
13
7
7
11
12
8
9
12
11
10
9
9
9
13
9
3
9
9
13
8
7
9
9
13
8
7
14
6
7
6
9
12
15
6
10
6
9
13
11
12
8
12
7
12
3
16
6
10
6
9
13
11
12
8
12
6
12
3
14
11
7
13
6
12
4
12
10
14
10
13
12
14
10
16
10
15
11
7
8
11
12
14
10
16
10
15
11
7
8
14
10
15
11
7
7
12
11
9
13
13
11
9
13
7
11
8
11
9
13
8
10
13
13
10
9
14
7
12
8
9
9
14
8
10
12
12
10
5
12
8
12
9
14
8
11
11
10
11
12
12
9
6
8
6
9
6
8
5
10
11
9
6
8
6
9
6
8
5
9
6
8
6
9
6
8
5
10
10
11
9
10
10
11
9
12
15
17
12
10
10
13
9
12
15
17
12
12
13
12
14
17
13
10
9
14
12
10
10
14
12
12
12
12
12
12
12
12
12
10
10
14
12
12
12
12
12
12
12
12
12
12
12
8
13
8
6
13
9
9
13
10
5
15
9
8
10
10
8
11
14
10
7
3
13
9
11
15
11
8
4
14
3
14
5
9
10
4
9
9
9
9
4
9
9
9
8
9
10
9
11
9
9
4
9
9
9
8
9
10
9
11
9
8
9
10
9
11
10
8
11
11
8
10
10
9
7
8
10
8
6
8
9
7
6
10
10
10
9
9
9
11
10
7
8
11
8
6
9
9
7
6
9
8
11
8
9
8
11
8
9
9
10
8
9
9
10
9
9
9
8
11
8
9
9
10
8
9
9
10
9
9
9
7
7
10
7
7
7
6
7
7
12
7
7
7
5
9
9
9
9
7
7
7
5
7
7
7
5
8
9
9
12
7
8
11
10
10
9
9
10
10
9
9
8
5
8
7
8
5
15
10
10
9
9
10
10
9
9
8
5
8
7
8
5
8
15
5
8
7
11
11
12
9
12
12
10
7
13
13
7
5
8
13
13
7
8
11
11
12
9
12
12
10
7
13
13
7
5
8
13
13
7
8
13
13
7
5
8
13
13
7
8
6
10
8
6
6
10
8
6
9
9
9
6
8
7
8
7
8
7
8
7
9
10
9
5
8
7
8
7
8
7
8
7
8
7
8
7
8
7
8
7
9
5
6
5
7
6
6
4
9
5
6
5
7
6
6
8
17
9
12
17
9
7
8
9
5
6
5
7
6
9
5
17
9
12
17
9
7
8
17
9
12
17
9
7
8
8
7
9
11
13
10
13
10
9
10
13
10
13
10
9
9
13
10
13
10
9
10
13
10
13
10
14
10
4
13
10
7
8
10
3
4
13
9
8
8
7
6
3
10
3
10
3
10
13
3
10
3
10
3
10
13
4
6
7
10
7
8
7
7
4
13
10
7
8
7
6
3
10
3
10
3
10
13
3
10
3
10
3
10
13
4
6
7
6
4
7
8
7
7
6
6
6
6
6
6
7
6
4
11
8
7
9
11
8
8
8
3
6
6
6
6
6
6
7
6
4
11
8
8
8
11
8
8
8
3
11
8
8
7
12
8
9
8
3
9
10
14
9
9
8
9
4
13
15
6
9
11
4
12
16
6
9
14
9
10
14
9
9
8
9
4
13
15
6
7
10
6
7
7
6
6
9
10
4
13
15
6
7
14
8
6
8
7
8
6
10
5
8
5
5
5
6
5
5
5
6
5
5
5
6
5
5
6
5
6
8
6
8
7
8
6
10
5
8
5
5
5
6
5
5
5
6
5
5
5
6
5
5
6
5
5
5
5
6
5
5
5
6
5
5
5
6
5
5
6
5
8
8
6
9
9
8
6
14
7
7
6
8
8
8
6
11
8
8
6
11
8
8
6
14
7
7
6
8
9
8
6
11
8
8
6
11
8
8
6
11
8
8
7
11
6
12
3
3
7
3
3
7
9
7
9
7
10
7
4
5
7
9
8
4
5
7
8
7
6
7
3
4
7
3
3
7
3
3
7
10
8
9
7
10
7
4
5
7
9
8
3
5
7
8
7
6
7
3
4
7
8
8
11
10
7
9
7
12
7
10
6
10
7
10
7
10
10
8
11
10
7
7
7
11
7
10
6
9
7
10
7
9
7
10
6
9
7
10
7
9
5
6
5
6
4
6
5
8
5
6
5
6
5
7
5
9
4
7
9
8
6
8
8
7
5
6
5
6
5
7
5
9
4
7
9
8
5
7
8
7
4
7
9
7
7
7
8
7
8
10
12
14
12
11
13
14
12
11
7
7
11
7
7
11
3
7
15
12
9
3
7
14
13
7
12
14
12
10
7
7
11
7
7
11
3
7
15
12
9
3
7
14
13
7
7
8
7
5
5
2
5
10
8
5
4
2
10
4
5
6
3
8
8
5
5
6
3
8
8
3
6
7
5
4
2
11
5
5
6
3
8
8
5
6
6
3
8
8
4
5
6
3
10
8
3
8
6
3
11
8
8
9
12
12
13
13
6
7
9
7
6
8
13
12
15
13
15
6
6
9
7
6
9
14
6
6
9
6
7
8
14
5
5
15
8
8
7
5
8
6
5
5
6
7
6
11
10
9
7
8
13
9
9
7
8
13
11
13
8
8
11
11
6
8
6
8
6
8
9
5
7
8
6
9
7
8
6
11
5
8
7
4
8
9
4
6
9
9
6
8
7
4
9
4
8
10
7
2
8
8
10
5
15
16
15
16
12
14
12
15
16
15
16
16
13
13
12
15
10
8
5
12
13
10
12
12
9
11
10
11
11
11
10
11
10
10
12
12
9
11
10
11
10
11
10
11
10
11
10
11
10
11
9
9
8
8
9
9
10
8
7
9
10
7
7
9
10
9
8
9
10
8
7
9
10
7
7
9
10
9
7
9
10
7
7
9
10
9
10
10
6
6
6
5
6
6
6
5
7
7
7
7
8
7
7
7
6
6
6
5
6
6
6
5
7
7
7
7
8
7
7
7
11
10
12
9
11
10
13
9
10
11
13
8
10
11
12
9
11
10
12
9
11
10
13
9
10
11
12
9
10
11
12
9
10
11
12
9
10
11
12
9
12
9
12
3
9
11
10
9
10
10
6
9
10
8
9
8
7
9
4
7
6
4
8
12
3
9
11
10
9
11
11
6
9
10
8
9
8
7
9
4
7
6
4
8
7
7
9
4
7
6
4
8
11
22
11
11
11
11
10
8
12
9
11
8
21
10
33
11
11
11
11
10
8
21
10
22
11
11
11
11
21
10
10
10
8
10
10
10
10
7
7
7
8
7
7
8
7
10
10
10
8
10
10
10
10
7
7
7
8
7
8
8
8
7
8
7
8
7
8
8
7
8
7
10
8
12
10
7
11
6
7
12
8
11
8
10
10
8
12
5
8
12
8
4
2
6
6
8
2
6
6
8
10
11
8
11
8
5
6
8
12
8
5
9
6
2
6
6
8
10
11
8
11
8
5
6
8
12
8
5
8
6
8
11
8
5
6
9
12
8
5
8
6
9
9
11
9
18
10
20
13
10
12
14
12
11
12
7
7
9
26
18
10
7
13
13
10
12
13
13
23
13
13
10
12
13
13
11
12
7
7
10
10
9
9
9
10
9
10
10
13
10
14
10
9
9
9
9
10
9
10
10
13
10
14
10
13
10
14
10
13
10
14
10
13
10
14
10
13
10
14
14
10
13
9
7
7
7
7
22
10
7
5
14
10
13
9
7
7
7
7
10
12
10
7
5
11
12
10
7
5
15
12
5
7
7
5
6
14
4
8
8
4
10
10
5
7
5
3
3
7
4
7
10
5
7
5
3
3
6
6
5
5
5
7
9
5
6
6
5
7
5
7
7
4
9
4
5
5
7
4
8
7
4
11
10
5
7
5
3
3
8
4
7
10
5
7
5
3
3
6
6
5
4
8
8
9
8
6
12
8
8
10
9
8
11
11
8
8
7
6
9
8
9
5
7
9
8
12
9
8
6
8
8
8
11
6
8
8
10
9
8
11
10
9
8
7
6
9
9
8
5
7
9
8
12
8
9
5
9
8
8
12
5
8
9
5
7
9
8
12
9
8
5
8
9
8
12
9
10
6
6
11
8
11
7
6
13
5
6
5
4
7
7
7
7
6
8
7
6
8
7
6
12
8
11
7
6
13
5
6
5
4
7
7
7
7
6
8
7
6
8
7
6
12
7
7
7
7
6
8
7
6
8
7
6
13
7
6
9
8
7
7
14
8
7
8
6
8
7
8
6
7
6
9
9
7
7
15
8
7
8
6
8
7
8
7
7
6
9
9
10
6
10
6
8
8
8
8
13
10
6
10
6
8
8
8
8
8
10
13
14
14
5
14
14
15
7
7
13
7
8
13
14
14
5
14
14
15
7
14
14
15
7
11
11
8
6
12
12
13
14
10
10
10
10
9
7
10
12
14
12
16
11
10
11
9
9
7
10
12
6
7
13
13
10
11
10
7
8
9
8
4
9
10
9
10
5
7
10
5
6
10
5
10
5
7
5
10
5
5
8
10
8
11
5
7
10
5
6
10
5
10
5
7
5
10
5
5
5
10
5
7
7
10
5
5
7
7
6
9
8
7
8
5
2
8
7
5
9
10
7
6
8
9
11
9
8
9
6
5
7
5
7
7
6
9
11
7
6
8
12
11
9
7
9
6
5
7
5
9
11
11
8
9
6
5
7
5
4
12
4
6
6
5
3
7
5
7
7
5
6
6
6
6
10
4
8
4
8
4
8
9
4
6
6
5
3
7
6
7
8
5
6
6
6
6
10
4
8
4
9
4
8
12
4
8
4
8
4
8
9
10
7
8
5
6
7
8
6
5
8
7
5
6
11
9
8
5
11
9
7
12
7
8
5
6
7
8
6
6
8
7
5
6
12
9
8
5
11
9
7
12
11
10
11
11
5
6
14
5
14
4
7
7
12
10
11
5
6
15
5
14
4
4
11
10
11
11
5
6
14
5
14
4
7
6
12
10
11
5
6
15
5
14
4
4
5
6
14
5
14
4
4
4
6
4
6
7
7
5
5
4
6
4
6
7
7
4
4
6
5
6
5
5
6
4
7
7
5
6
5
7
4
5
4
4
6
4
6
7
7
4
4
7
5
6
5
5
6
4
7
7
5
6
5
7
4
6
4
6
5
6
5
8
4
6
4
11
9
11
8
11
11
11
13
10
10
12
10
10
11
10
11
8
13
10
10
12
10
10
11
10
10
12
12
9
11
12
9
11
9
11
13
9
10
10
10
9
9
7
9
10
10
7
9
10
10
9
9
6
10
10
11
11
9
10
10
9
6
7
9
10
10
7
9
10
10
9
9
10
6
10
11
11
9
10
11
9
6
10
11
11
9
10
11
8
6
8
11
6
8
12
6
5
10
5
10
14
14
4
9
4
10
16
10
12
6
7
10
4
10
14
14
4
9
4
10
16
8
10
4
10
14
14
4
9
4
10
16
7
10
7
10
11
11
15
7
10
12
8
9
14
10
10
9
9
10
10
14
8
10
13
9
9
14
12
10
8
9
10
10
14
8
10
8
10
11
10
8
5
8
10
7
10
11
5
12
5
11
9
7
5
10
10
9
7
11
13
6
6
11
5
12
4
10
12
13
11
10
9
7
11
13
6
6
9
9
6
10
10
10
9
7
11
14
6
6
10
8
11
7
6
8
4
6
5
7
7
8
11
8
8
8
10
8
8
8
5
5
9
4
6
8
4
6
5
7
7
8
11
8
8
8
10
8
8
8
5
5
9
3
8
8
10
8
8
8
5
5
9
4
7
6
11
10
11
8
7
10
14
12
7
6
11
11
11
8
7
10
14
12
14
12
9
7
9
8
11
9
10
8
9
7
10
8
11
9
9
8
11
9
10
8
11
9
9
8
5
7
6
7
5
7
6
7
5
7
8
5
5
7
8
5
5
7
6
7
5
7
6
7
5
7
8
5
5
7
8
5
5
7
8
5
5
7
8
5
5
7
8
5
5
7
8
5
5
7
8
5
5
7
8
5
8
5
9
9
6
7
9
9
10
8
5
11
10
10
9
5
10
10
9
5
9
9
13
10
9
10
13
12
10
10
9
5
11
10
9
5
10
10
9
5
11
10
9
5
5
8
8
8
8
7
8
8
7
9
8
9
8
11
9
11
9
3
3
8
8
8
8
7
7
8
6
9
8
10
9
10
9
11
9
4
5
12
9
10
9
3
3
3
12
12
8
3
6
6
6
6
8
8
7
7
4
7
4
5
5
5
5
7
5
6
6
6
8
9
5
7
5
7
6
6
8
9
5
12
12
8
4
6
6
6
6
4
4
8
7
7
5
7
4
5
5
5
5
7
5
6
6
6
7
10
5
7
5
6
6
6
8
9
5
4
15
14
10
13
15
14
9
8
11
14
10
11
11
14
11
11
4
15
14
9
8
11
14
10
11
11
14
11
11
11
14
10
11
11
14
11
11
9
15
14
10
5
7
9
9
9
9
9
9
9
9
6
6
9
9
6
6
11
5
5
5
5
6
9
9
9
9
9
9
9
9
6
6
9
9
6
6
11
5
5
5
5
5
5
5
5
6
9
11
8
11
9
11
8
11
10
11
10
9
2
8
11
8
11
9
11
8
11
10
11
10
9
2
10
11
10
9
2
8
8
10
6
8
8
11
8
11
9
11
9
10
8
8
8
11
7
8
9
13
8
12
9
11
9
12
10
11
10
9
12
12
13
13
14
12
13
12
14
12
13
13
14
12
13
12
14
12
13
12
14
12
13
12
14
6
7
6
5
6
7
6
8
2
6
7
6
5
6
7
6
8
8
10
8
12
8
10
8
10
13
6
7
7
5
6
7
6
8
8
10
8
12
8
10
8
10
13
8
10
8
12
8
10
9
10
11
7
9
12
16
18
9
11
8
9
8
7
8
13
17
9
9
8
13
7
10
7
7
8
12
9
9
8
8
8
8
17
8
9
8
9
9
8
8
9
7
9
7
10
10
9
9
9
9
9
7
11
7
9
9
11
10
9
9
10
9
9
10
10
9
8
9
10
11
8
9
11
10
5
11
9
10
6
7
5
5
9
9
10
6
7
5
7
6
11
9
6
12
5
9
9
10
6
7
5
7
6
11
9
6
12
7
5
5
5
4
7
6
11
9
6
13
13
7
8
7
11
7
7
10
6
7
9
8
9
7
9
7
12
7
7
6
10
7
8
6
10
7
9
8
9
7
10
8
13
7
9
8
10
7
9
7
13
5
5
11
5
5
7
5
6
5
11
5
5
6
6
6
7
13
6
7
4
7
5
7
13
5
8
6
8
5
5
11
5
5
6
6
6
7
13
5
8
4
7
5
7
13
6
7
6
8
6
8
6
7
6
6
8
6
6
6
6
6
7
6
8
6
6
7
10
10
10
9
11
10
10
9
7
7
7
6
6
6
6
7
10
10
10
10
10
10
10
10
3
13
10
10
10
11
10
10
10
6
6
6
6
7
5
7
5
12
7
5
7
5
6
5
6
6
2
7
2
4
6
6
6
2
7
2
10
4
6
6
6
6
6
10
6
6
7
5
11
7
5
7
5
6
5
6
6
2
7
2
6
4
6
6
2
7
2
6
4
4
6
6
6
6
6
10
4
6
6
6
6
6
10
7
7
11
6
9
3
7
9
9
8
7
6
7
3
7
7
7
11
6
9
3
7
9
9
8
7
6
7
3
7
9
9
8
7
6
7
3
10
6
6
7
6
6
7
6
6
7
7
6
5
9
5
6
7
7
5
9
7
6
6
7
9
7
6
7
7
7
6
6
7
6
6
7
6
6
7
7
7
5
6
7
6
7
7
5
9
7
6
6
7
9
7
6
7
9
7
6
6
7
9
7
6
7
7
8
7
11
8
7
12
12
12
12
13
7
7
11
8
8
12
12
12
12
12
8
9
9
9
8
9
9
9
7
8
9
6
9
8
10
4
10
10
9
9
7
8
9
6
9
8
11
5
16
9
6
9
8
11
5
11
11
9
9
9
9
8
13
12
5
8
9
6
11
8
7
11
10
6
11
8
9
11
11
13
10
6
11
7
8
13
10
6
11
8
8
11
9
9
9
9
10
10
11
9
8
11
12
8
7
5
7
5
7
5
9
4
9
4
10
8
6
10
11
11
9
8
11
11
9
7
5
7
5
7
5
9
4
9
4
10
8
6
7
5
7
5
7
5
9
4
9
4
10
8
6
4
8
4
10
4
11
4
5
7
10
8
10
13
10
7
6
8
4
8
9
5
10
8
15
11
8
10
13
10
7
6
11
8
10
9
10
9
7
8
10
6
12
7
8
6
9
9
10
11
9
9
10
8
9
11
7
11
7
11
9
11
7
11
7
12
9
11
11
11
9
11
11
11
9
13
9
13
9
11
11
11
9
11
11
11
9
13
9
13
9
13
9
13
9
13
9
13
9
12
12
10
8
12
12
11
8
12
12
10
10
11
11
10
14
12
12
11
8
12
11
11
10
11
11
11
10
11
11
10
10
11
11
10
13
10
9
6
10
11
7
10
8
5
5
8
10
9
9
9
6
10
10
9
6
11
5
5
8
10
9
9
9
6
10
10
9
6
11
8
9
8
7
10
9
6
10
12
6
11
5
8
5
8
8
8
5
8
9
7
7
7
7
6
6
6
8
8
7
8
11
11
7
8
7
8
9
7
7
7
7
6
6
6
6
8
7
11
8
8
7
8
11
11
7
8
7
8
4
9
9
6
7
7
6
10
9
6
7
7
5
9
8
8
9
8
8
8
9
9
9
6
7
7
5
9
8
8
9
8
8
8
9
8
8
8
9
8
8
8
9
8
9
10
10
10
10
9
11
8
8
9
12
8
6
8
6
10
8
7
8
6
10
8
7
9
11
8
8
9
12
8
6
8
6
10
8
7
8
6
10
8
7
5
5
5
5
5
5
10
8
6
10
8
7
8
6
10
8
7
8
7
10
12
10
12
12
12
10
12
12
9
7
12
9
8
12
12
10
12
12
9
7
12
9
8
12
9
8
12
9
8
8
11
7
13
13
7
13
11
7
7
12
11
7
11
9
11
7
13
13
7
13
11
7
13
13
7
13
11
7
7
12
11
7
10
9
11
7
13
13
7
13
11
10
9
5
12
6
11
9
9
9
11
8
16
14
11
8
10
8
10
8
12
7
9
9
11
9
15
9
8
10
9
12
9
16
16
10
9
12
9
15
9
8
14
13
14
13
11
11
8
13
14
14
14
14
8
11
9
14
8
11
15
14
13
14
11
11
12
14
10
13
14
13
16
12
12
14
12
13
14
13
15
13
14
13
17
2
8
7
6
2
8
7
7
10
8
7
9
10
8
8
11
2
8
7
5
2
8
7
9
10
8
7
9
10
8
8
11
10
8
7
10
8
8
8
11
18
16
18
17
22
14
18
14
18
17
18
17
26
17
18
14
8
7
9
9
10
10
12
10
15
10
11
8
12
10
10
9
8
12
8
12
11
10
9
9
10
9
10
6
7
14
6
7
10
6
7
14
6
7
10
13
14
13
10
9
6
7
14
6
7
10
13
14
13
10
9
13
14
14
10
9
8
6
8
6
6
8
8
7
11
11
5
7
8
7
6
7
8
11
9
6
7
8
6
7
8
6
7
8
6
7
6
8
8
7
11
12
5
7
7
7
6
7
8
11
9
6
7
8
6
7
8
6
7
8
6
7
11
11
12
12
12
11
10
13
10
12
10
10
11
12
13
13
10
13
11
8
10
10
11
12
11
11
10
13
10
12
9
11
10
9
8
10
9
9
9
11
9
9
11
4
4
9
4
6
4
11
7
8
9
8
10
9
8
10
12
9
9
11
6
4
9
4
9
4
11
5
7
9
8
10
9
9
9
10
8
11
9
8
12
7
4
7
5
8
6
6
7
4
7
5
5
6
5
6
6
5
6
6
7
5
5
7
6
5
6
5
7
5
5
8
6
7
5
6
6
7
5
5
6
7
5
6
5
7
5
5
8
6
8
5
8
7
9
9
8
8
12
8
10
12
10
11
11
12
10
10
8
7
12
8
10
12
10
11
11
12
10
12
9
11
10
12
10
11
15
10
6
6
9
6
6
9
12
7
5
12
8
6
10
11
15
10
6
6
9
7
6
9
12
7
5
12
8
6
12
7
5
12
8
6
12
8
5
13
9
6
8
8
8
8
8
9
7
8
10
10
11
7
10
5
11
5
8
9
7
8
10
10
11
7
10
5
11
5
10
5
10
5
8
7
12
8
10
9
11
11
4
9
10
9
14
12
9
11
9
11
11
4
9
10
9
14
9
10
4
12
9
9
9
9
9
10
7
9
9
10
8
9
6
9
9
9
9
9
10
7
9
9
10
8
9
9
10
7
9
9
10
7
9
6
8
6
6
10
7
8
6
6
10
8
10
10
10
5
9
8
12
9
8
8
12
12
8
6
6
10
7
8
6
6
10
8
11
10
10
5
9
8
12
10
9
8
12
9
7
8
6
9
9
8
11
9
8
8
12
12
5
5
5
6
6
5
5
6
8
9
10
13
10
5
5
7
13
10
5
5
10
4
6
4
6
4
6
4
6
7
9
9
13
10
5
5
7
13
10
5
5
10
11
10
5
5
7
13
10
5
5
10
4
6
4
6
4
6
4
5
4
6
4
6
4
6
4
6
4
6
4
6
4
4
10
10
11
8
11
11
5
5
5
10
7
7
11
7
9
7
6
6
9
10
10
11
8
11
11
5
5
5
10
7
7
11
7
9
7
6
6
9
7
7
11
7
9
7
6
6
9
5
5
5
5
5
5
6
5
6
5
5
5
5
5
5
5
6
6
6
5
11
11
3
11
6
5
5
5
5
5
5
6
5
6
5
5
5
5
5
5
5
6
6
6
5
11
11
3
11
6
11
11
3
11
6
6
8
9
10
12
8
6
6
8
9
10
12
7
7
11
11
11
11
11
15
11
10
11
9
9
11
11
11
11
11
14
9
8
10
7
10
7
9
4
4
10
11
7
7
11
10
7
10
8
10
11
7
7
10
11
11
7
7
3
9
11
7
10
8
10
11
7
7
3
7
11
11
7
7
3
8
13
12
13
12
12
13
12
13
8
7
11
8
7
12
13
12
13
12
11
12
12
14
8
7
11
8
7
12
8
7
11
8
8
12
11
10
10
10
7
5
6
7
10
9
7
8
8
8
10
8
11
7
5
6
7
10
9
7
8
8
7
7
8
8
7
7
3
11
10
10
10
10
10
9
11
11
11
11
11
10
10
11
9
10
10
10
10
10
12
10
12
10
10
11
9
11
11
11
11
10
10
11
9
5
6
9
5
6
7
5
5
5
9
5
6
7
6
5
7
9
5
7
8
5
5
7
9
5
7
9
5
5
5
9
5
6
6
5
5
5
9
5
6
7
6
5
7
10
5
7
8
5
5
7
9
5
7
8
5
5
7
9
5
7
8
5
5
7
10
5
7
9
5
10
5
6
6
6
10
8
10
7
10
11
10
9
8
10
10
13
7
8
7
6
6
6
10
8
10
7
10
11
10
9
8
10
10
12
6
11
10
9
8
10
10
12
7
6
8
5
7
6
7
7
5
6
7
5
8
6
8
6
8
4
11
4
11
4
10
11
4
11
4
10
4
11
10
4
10
4
10
4
10
5
6
7
7
5
9
6
8
6
8
4
10
4
10
4
10
10
12
4
10
4
11
10
7
9
7
6
6
7
9
7
6
10
8
11
8
8
7
10
7
6
10
8
11
8
8
8
8
9
7
10
6
8
9
12
10
8
8
10
10
8
9
9
9
11
9
12
9
6
10
9
5
10
8
7
5
8
5
7
5
6
7
7
5
6
10
9
7
6
4
7
8
5
8
5
5
7
6
4
8
7
5
8
6
10
10
8
6
9
9
7
8
10
9
8
6
10
10
8
6
10
10
10
10
10
10
10
10
8
9
12
9
9
9
12
9
11
11
11
13
11
10
11
9
9
9
12
9
10
11
11
13
10
10
11
9
10
11
11
13
11
10
11
9
9
10
12
10
11
10
12
10
12
10
14
14
11
10
13
13
11
10
12
10
11
10
12
10
12
10
15
14
11
10
13
14
11
10
8
13
12
14
13
11
12
8
8
9
9
9
9
9
11
7
9
11
9
7
9
11
9
4
8
7
9
9
9
9
9
11
7
9
11
9
7
9
11
9
7
9
11
9
7
9
11
9
4
5
2
6
2
3
8
5
2
6
2
5
7
8
7
6
6
3
6
2
6
6
9
5
4
6
2
5
7
5
2
6
2
5
7
8
7
6
6
3
6
2
6
6
9
5
4
6
2
5
4
4
7
8
6
9
6
4
6
2
5
7
5
6
7
10
8
10
9
8
11
7
10
8
10
11
8
11
9
9
10
9
10
9
11
14
7
10
8
10
10
9
11
10
9
10
9
10
9
11
14
10
9
10
8
11
9
11
12
11
11
11
8
11
11
11
7
4
4
5
4
5
7
4
5
8
7
9
6
5
6
9
4
7
11
11
6
5
9
4
4
5
4
5
7
4
5
8
7
9
6
5
6
9
4
7
6
9
6
6
6
9
4
7
6
9
4
7
8
8
7
10
7
5
8
9
9
8
10
9
6
7
5
7
6
9
11
8
7
7
10
7
5
8
9
10
8
10
9
6
7
5
7
6
8
11
6
7
5
7
7
8
11
12
5
10
7
5
5
6
12
13
6
5
13
10
11
7
6
7
10
6
4
10
4
6
5
7
9
6
8
4
9
4
8
4
8
7
9
10
9
6
6
12
4
8
4
7
6
7
10
7
9
4
5
5
5
5
5
10
12
7
5
7
10
4
6
4
6
5
4
8
5
4
6
4
12
4
3
10
12
7
5
7
10
4
6
4
6
5
4
8
5
4
6
4
12
4
4
4
6
4
12
4
4
4
7
9
9
7
8
11
6
8
7
6
9
8
10
8
10
10
9
8
10
8
10
10
7
9
7
9
8
11
7
7
6
7
9
8
10
8
10
10
8
8
10
8
9
11
8
8
10
8
10
10
10
10
11
10
20
12
19
11
5
9
11
11
12
10
11
20
5
9
11
21
6
9
10
22
6
10
22
6
13
12
7
19
13
12
7
8
9
10
12
10
6
32
6
13
12
7
7
44
7
10
10
22
19
12
7
7
37
14
5
8
5
9
7
10
9
10
12
10
13
10
12
10
12
9
4
7
10
9
10
12
10
13
10
12
10
13
9
14
10
13
10
12
10
13
9
4
4
4
9
4
9
4
5
5
6
5
5
5
5
7
5
5
7
8
4
9
4
9
4
5
5
6
5
10
5
7
10
7
8
10
8
7
11
6
8
5
5
5
7
5
5
7
8
4
8
14
8
14
4
3
14
8
13
9
7
6
11
6
6
6
7
3
14
8
14
4
3
14
8
13
9
6
6
11
6
6
6
7
3
7
6
6
10
6
6
9
6
9
9
11
6
8
10
12
6
10
11
10
11
10
10
11
13
10
9
12
5
11
11
10
10
11
10
11
14
10
10
11
11
10
11
10
14
8
7
9
4
10
5
9
8
4
7
4
5
8
12
4
9
9
4
5
9
4
12
12
8
5
10
5
9
8
5
7
4
5
7
12
4
9
9
4
5
9
4
13
12
8
7
7
6
8
7
9
10
6
4
7
4
11
12
4
9
9
4
4
12
4
12
8
5
4
10
8
6
8
9
5
7
9
7
6
7
7
8
8
8
12
12
18
11
11
12
13
11
11
12
9
5
6
7
7
8
8
8
12
13
17
12
11
12
13
11
11
12
11
6
9
14
11
11
12
13
11
11
12
11
14
5
7
7
6
5
8
5
7
7
8
10
8
6
8
5
6
5
7
7
6
5
8
5
7
7
8
10
8
6
8
5
6
5
6
8
11
8
11
8
12
10
11
7
11
11
9
7
13
16
11
8
12
11
11
7
11
11
9
6
13
16
12
7
11
11
9
6
13
16
4
7
4
4
8
7
8
7
7
6
8
7
8
7
7
7
7
6
8
7
4
6
4
6
8
7
8
7
7
6
8
7
4
6
4
6
8
7
8
7
8
5
8
6
6
7
8
5
8
6
6
7
6
9
11
5
8
7
3
4
6
9
11
4
8
6
9
4
10
6
9
11
5
8
7
3
5
6
9
11
4
9
6
9
4
10
8
7
6
12
4
4
6
9
11
4
10
6
9
5
10
4
10
4
7
3
9
4
8
3
8
4
7
8
8
8
9
9
7
8
9
11
4
7
3
7
4
7
7
8
9
9
9
8
8
9
11
7
8
11
12
8
9
7
8
9
10
7
10
8
8
9
9
8
8
8
4
8
9
8
13
6
11
8
9
9
8
9
9
8
8
8
4
8
9
7
15
6
7
8
14
7
12
10
8
8
10
8
8
8
10
8
10
10
10
8
10
10
10
8
8
8
10
8
10
10
10
8
10
10
10
8
8
8
10
8
10
10
10
11
8
10
10
10
10
10
10
11
8
10
7
7
6
4
10
6
4
9
9
9
6
5
7
7
4
10
6
4
9
9
9
4
10
10
10
10
11
8
10
7
7
6
4
10
6
4
9
9
9
6
5
7
7
4
10
7
4
9
9
10
4
11
9
10
6
7
9
10
9
6
7
10
7
7
10
7
7
10
9
9
6
7
10
9
10
6
7
9
7
7
10
7
7
10
9
10
6
7
9
7
7
10
7
7
10
9
9
6
7
10
11
11
10
8
7
5
8
4
7
7
5
8
4
7
5
7
7
7
5
8
11
11
11
7
7
5
8
4
7
8
4
7
4
8
6
6
7
6
14
6
6
7
5
15
11
11
11
7
6
7
21
5
12
11
10
8
9
6
10
5
12
7
7
9
11
6
12
11
9
4
5
10
5
10
5
12
7
9
9
10
5
10
5
12
23
16
14
12
13
14
13
11
16
14
11
11
9
14
11
11
11
14
13
11
16
14
11
11
9
14
11
11
12
14
11
11
9
14
11
11
12
8
10
8
8
8
10
8
9
11
7
13
7
6
5
8
6
5
8
8
10
8
8
8
10
8
9
11
7
13
6
6
5
8
6
5
8
6
5
8
6
5
8
8
10
12
10
8
10
12
10
13
11
13
10
14
11
12
12
8
10
12
10
13
11
13
10
14
11
11
12
13
11
13
10
14
11
12
12
12
11
8
9
11
9
8
8
11
9
9
11
10
6
9
11
11
7
8
8
11
9
9
11
10
6
9
11
11
7
9
13
11
6
9
11
11
7
11
8
7
8
8
9
7
9
9
12
12
9
10
12
12
9
10
8
8
8
8
9
8
9
10
13
12
9
10
12
12
9
8
12
12
9
11
12
12
9
10
11
11
10
11
12
10
11
10
8
6
8
5
12
8
7
8
6
7
5
11
8
6
9
7
11
10
11
10
8
6
8
4
13
8
7
8
6
12
11
7
7
9
10
10
9
10
8
8
9
10
10
10
9
10
8
8
9
10
10
8
9
10
12
9
7
11
6
7
4
10
9
4
13
8
7
10
6
7
4
10
10
4
13
11
11
12
13
11
8
8
4
10
9
4
13
7
7
9
7
7
7
9
10
7
9
8
8
5
6
9
7
5
6
10
8
7
7
9
9
7
9
7
8
5
6
9
8
5
6
10
8
5
7
10
8
5
7
10
8
7
7
9
7
11
10
5
6
9
11
11
5
13
4
4
8
4
8
9
7
4
6
5
8
12
11
5
6
7
4
4
8
4
8
9
7
4
6
6
8
10
10
10
6
4
12
7
9
7
4
6
5
8
9
7
10
9
7
3
10
6
7
6
7
6
7
10
9
7
10
9
7
3
11
6
7
6
7
6
7
10
6
7
6
7
6
7
10
6
7
6
7
6
7
10
9
7
3
10
4
5
4
7
8
7
6
4
5
4
7
7
7
4
8
7
7
12
7
7
12
4
5
4
7
7
7
4
8
7
7
12
7
7
12
7
7
12
7
7
12
7
7
12
8
5
9
5
7
7
7
7
8
6
8
5
8
6
8
6
8
8
13
8
7
6
8
7
7
8
5
8
6
14
8
6
7
6
8
6
7
7
8
8
13
8
7
6
7
10
5
9
5
8
6
14
14
7
7
9
9
5
9
10
9
6
8
7
7
7
7
7
7
7
7
7
7
7
7
7
7
9
6
9
5
9
9
9
6
8
7
7
7
7
7
7
7
7
7
7
7
7
7
7
9
6
7
7
7
7
5
7
7
7
7
7
7
7
7
7
4
6
12
12
13
9
12
12
14
9
12
8
12
8
12
8
12
8
12
12
13
9
12
8
12
8
12
8
12
9
12
8
12
8
12
8
12
9
14
10
14
10
7
7
7
8
7
7
7
8
8
8
7
7
9
8
7
10
14
10
13
11
7
7
7
8
7
7
7
8
8
8
7
7
9
8
7
10
9
8
7
7
9
8
7
5
5
9
9
5
5
8
12
8
8
5
7
4
6
8
9
5
6
4
4
5
5
7
10
6
5
8
11
9
8
6
6
4
6
8
9
5
6
4
4
4
12
7
5
5
7
8
8
5
7
4
6
6
5
6
4
4
5
6
4
5
8
6
4
4
12
11
21
7
9
7
12
8
11
7
11
11
12
9
7
8
7
12
8
10
7
11
9
10
7
5
5
5
5
7
6
7
5
5
5
10
7
7
7
5
2
9
7
8
5
2
9
8
10
5
5
5
5
7
6
7
5
5
5
5
5
7
7
7
5
2
9
7
8
5
2
9
8
10
5
2
9
7
8
5
2
7
2
7
10
15
7
12
7
16
7
14
7
12
7
16
10
15
7
14
7
14
7
12
7
17
10
15
7
14
7
15
6
14
7
6
10
8
10
6
10
9
9
8
10
9
10
10
10
9
10
11
10
8
10
6
10
9
9
8
10
9
10
10
10
9
10
11
10
9
10
10
10
9
10
11
8
9
8
9
8
8
8
9
13
10
5
6
14
14
11
5
6
10
5
7
8
8
8
9
13
10
5
6
14
14
11
5
6
10
5
8
7
6
8
10
6
7
8
10
7
7
7
8
7
8
7
7
6
6
9
9
7
8
8
8
6
6
8
6
8
7
8
7
7
7
8
9
7
7
9
8
6
7
8
9
7
8
8
8
7
8
10
8
10
8
8
8
8
8
7
5
6
9
9
11
6
7
8
7
5
8
9
7
8
8
7
10
6
5
6
9
9
11
6
7
10
11
5
5
18
6
5
6
9
9
11
6
7
8
8
8
9
9
9
8
9
5
9
8
6
7
5
7
5
8
7
5
7
5
7
5
8
6
8
8
9
8
8
9
9
9
8
9
6
8
8
5
7
5
7
5
8
7
5
7
5
7
5
8
6
8
10
5
7
5
7
5
8
7
5
7
5
7
5
8
6
8
9
9
6
8
9
5
6
5
6
5
10
6
7
7
9
6
10
6
6
5
6
8
5
6
5
6
5
4
6
6
7
7
10
6
10
5
7
5
6
8
9
10
4
4
3
7
9
5
11
6
6
5
6
8
6
10
6
6
5
6
9
9
7
5
10
10
10
10
10
9
10
7
5
11
10
9
10
10
9
10
7
5
11
5
6
9
5
7
9
9
9
7
5
10
11
10
10
10
8
11
10
12
8
10
9
8
10
8
10
8
10
8
10
11
8
10
10
12
8
10
9
8
10
8
10
8
10
8
10
11
8
10
9
4
5
8
9
10
8
10
8
10
11
8
5
5
5
5
15
15
3
11
11
16
14
7
7
9
7
7
7
9
6
8
7
10
8
7
7
9
6
8
7
10
8
7
7
10
7
7
8
11
7
6
3
5
9
11
6
5
5
5
6
6
3
5
9
11
7
5
5
5
6
6
8
12
6
10
11
11
12
11
10
11
7
10
11
12
11
12
11
12
11
10
10
7
10
11
12
11
13
10
7
10
11
12
11
12
12
9
5
6
7
8
8
9
11
7
7
12
4
7
17
7
7
8
9
4
7
17
7
7
7
9
9
11
7
7
12
4
7
17
7
7
8
9
4
7
17
7
7
7
9
4
7
17
7
7
7
9
9
6
9
5
8
7
10
7
5
5
6
3
4
6
5
6
5
6
3
4
5
9
7
10
7
5
5
9
4
11
6
5
9
10
7
7
9
7
5
5
6
3
4
11
6
5
9
11
10
5
7
5
8
5
7
5
7
7
5
6
5
6
5
6
9
3
5
7
5
8
5
7
5
7
7
5
6
5
6
5
6
9
2
8
9
7
5
6
5
6
5
6
5
6
5
6
5
6
5
6
9
10
9
14
10
10
10
14
9
10
10
15
10
10
9
15
9
10
9
14
10
10
10
14
9
10
10
15
10
10
9
15
9
10
10
15
10
10
9
15
9
7
8
7
7
8
8
7
7
7
7
7
9
9
6
10
8
10
6
11
7
8
7
7
7
8
7
7
7
7
7
9
9
6
10
8
10
6
11
4
10
9
6
10
8
10
6
11
8
9
8
10
7
8
10
8
6
10
9
11
8
10
11
11
7
10
9
8
10
7
8
10
8
8
10
9
12
8
10
11
11
7
4
7
12
7
6
8
10
10
7
10
8
9
7
7
11
9
12
12
7
6
7
10
10
10
7
9
9
7
8
9
11
11
10
11
8
8
8
7
8
10
10
9
13
13
13
15
10
8
9
12
7
7
10
10
11
7
7
10
10
15
14
13
13
15
10
8
10
11
7
7
10
10
11
7
7
10
10
16
7
7
10
10
11
7
7
10
10
15
4
5
8
8
4
6
9
9
10
10
12
11
7
9
6
4
5
9
10
4
6
9
9
10
10
12
11
7
9
6
12
11
7
9
6
10
8
10
7
11
8
10
7
12
7
9
13
8
8
10
8
10
7
10
9
10
7
12
8
8
13
8
8
12
8
8
13
8
8
9
9
16
8
10
10
9
8
11
9
6
10
8
5
10
7
10
10
5
8
11
10
9
8
11
8
6
10
8
5
10
7
11
14
10
8
6
10
8
5
9
17
10
5
8
5
6
5
5
5
5
5
5
5
5
5
5
5
5
7
7
7
9
7
9
10
6
9
17
5
6
5
5
5
5
5
5
5
5
5
5
5
5
9
9
7
9
11
7
9
23
7
8
6
5
7
3
6
6
5
5
6
7
4
7
7
8
6
5
7
3
6
6
5
5
5
7
4
7
6
4
5
4
8
11
9
6
9
7
6
5
6
8
9
6
9
7
6
5
6
8
6
5
6
13
13
14
13
13
13
13
13
14
13
13
13
13
13
5
6
6
7
6
8
6
7
13
8
8
7
4
9
7
7
5
4
5
6
6
7
6
8
5
7
8
8
7
4
9
7
7
5
4
10
11
11
10
12
11
9
8
9
9
12
9
9
9
12
9
11
7
7
5
11
7
7
5
6
5
9
5
7
6
8
6
8
7
9
6
8
6
8
7
11
11
7
7
5
11
7
7
5
6
5
9
5
7
6
8
6
8
7
9
6
8
6
8
7
11
5
6
5
7
5
7
7
4
8
6
8
7
8
6
8
6
6
7
10
7
7
7
7
8
8
8
7
12
10
12
9
12
10
14
9
8
8
7
7
8
8
7
7
13
10
13
11
12
10
13
10
12
10
13
9
5
7
5
12
5
7
5
12
12
14
11
12
9
12
16
10
6
7
5
12
5
8
5
12
12
14
11
12
9
12
16
10
11
10
12
11
11
13
11
13
10
10
10
6
11
11
11
8
7
8
11
12
10
10
10
10
6
8
11
12
6
11
13
6
7
13
6
6
13
6
7
13
6
6
13
6
7
7
6
6
6
6
7
2
6
7
13
6
6
13
6
7
13
6
6
6
7
2
7
10
11
6
8
10
21
6
7
12
6
7
7
6
6
6
6
7
6
7
7
6
6
6
6
7
6
7
7
6
6
6
13
2
8
7
5
5
4
6
8
7
5
5
13
8
10
8
9
10
9
9
9
8
7
5
5
4
6
8
7
5
5
13
8
10
8
9
10
9
9
8
9
10
9
9
9
6
5
7
9
8
4
7
9
6
4
10
9
4
6
8
7
6
4
10
6
16
10
7
10
4
10
9
4
6
8
7
6
4
10
7
7
6
8
7
6
5
10
10
4
6
8
7
7
13
8
4
5
5
5
6
7
6
4
6
3
5
6
9
7
7
8
7
6
3
7
7
3
5
6
5
6
3
5
6
8
7
7
10
7
6
8
4
7
3
5
6
5
3
6
4
9
7
6
6
4
7
4
7
5
5
7
8
7
5
8
9
7
5
4
6
9
5
6
6
4
6
9
4
4
5
7
8
7
6
8
8
7
5
8
9
7
5
4
6
9
5
6
6
4
5
10
4
4
5
7
9
7
6
5
6
9
5
6
6
4
6
9
4
4
4
7
9
7
6
3
11
10
11
10
12
2
9
6
9
12
13
5
6
15
12
13
5
6
15
5
3
11
11
12
11
13
2
10
5
9
12
13
11
15
12
13
11
15
5
8
9
8
8
5
8
8
8
2
5
5
8
2
5
6
7
3
8
9
9
9
5
9
7
6
2
5
5
8
3
5
6
8
9
6
10
7
6
10
3
4
6
7
3
6
8
8
3
7
3
9
9
7
5
5
11
9
8
5
5
13
13
12
6
2
13
13
11
8
3
10
9
8
5
5
13
13
12
6
2
13
13
11
8
3
12
13
11
11
7
8
8
6
7
8
8
7
7
7
8
5
7
8
7
6
7
8
8
6
7
8
8
7
7
7
8
5
7
8
7
6
7
7
8
5
7
8
7
7
8
7
8
7
10
8
4
7
8
7
8
7
12
8
7
5
11
10
6
8
10
9
6
8
8
7
8
7
11
9
7
5
11
10
6
8
10
9
6
8
10
10
6
8
10
9
6
8
9
9
6
7
5
6
8
9
9
6
7
5
6
8
6
7
8
9
9
6
7
8
9
9
9
9
6
7
5
6
8
6
7
8
9
9
6
7
8
9
9
7
6
8
9
9
6
7
8
9
9
8
8
8
7
8
9
7
7
8
8
10
7
8
8
8
7
8
8
10
8
8
8
10
8
8
7
9
9
12
8
12
7
10
12
9
12
10
12
12
12
11
10
8
12
8
12
7
10
12
10
14
10
12
12
12
11
10
8
6
9
12
6
6
6
10
8
12
12
10
12
12
10
9
8
8
13
13
12
11
9
8
7
5
8
9
9
7
5
8
9
8
7
8
8
10
8
7
9
9
10
5
9
8
10
2
5
8
9
8
7
8
8
10
8
7
9
9
10
5
9
8
10
2
2
2
4
9
8
10
7
8
7
5
6
10
8
9
8
9
8
7
5
10
8
11
11
11
10
11
11
11
10
8
9
8
9
8
7
5
10
8
11
11
10
10
11
11
10
10
5
11
10
10
8
7
6
6
7
9
7
3
3
3
3
7
3
7
4
7
7
4
8
3
7
8
8
7
3
3
3
3
7
3
8
3
7
7
4
8
3
7
8
9
8
7
4
6
5
4
7
3
7
7
5
7
3
6
10
10
9
6
10
10
9
9
6
7
5
9
6
7
9
10
9
6
10
10
9
11
6
7
5
9
6
7
9
6
8
5
11
8
7
9
9
6
4
6
8
8
7
6
7
6
4
6
8
9
7
12
10
11
6
10
11
12
9
11
11
7
11
8
10
11
6
10
11
12
9
11
11
6
7
5
8
7
7
10
8
10
9
12
10
10
10
5
5
8
8
7
10
8
10
8
12
10
4
5
12
8
12
9
5
7
4
10
8
13
4
10
10
8
5
10
12
8
9
11
6
5
4
10
10
8
5
10
13
7
11
11
9
2
7
9
2
8
6
5
5
5
8
5
4
8
10
10
9
9
10
10
9
2
7
9
2
8
6
5
6
6
9
5
4
8
11
10
9
10
11
10
9
8
10
10
9
9
10
10
9
9
6
6
7
7
6
6
7
7
5
6
14
5
6
13
6
6
7
7
5
6
14
5
6
13
5
6
14
5
6
13
12
12
10
12
11
7
8
12
8
7
10
12
10
12
10
12
10
7
9
12
8
7
10
12
10
7
9
12
8
7
10
12
10
8
8
10
8
8
8
10
8
10
9
10
9
8
8
10
8
8
8
10
8
10
9
10
9
10
9
10
9
10
9
8
8
10
8
9
11
12
9
9
10
12
9
10
9
13
10
11
9
12
10
6
10
10
12
9
10
9
13
10
11
9
12
10
6
10
9
13
10
11
9
12
10
6
9
9
11
10
13
9
9
8
13
9
9
7
10
10
11
13
13
9
9
8
13
9
9
7
6
8
12
4
10
6
11
11
10
10
9
9
11
10
3
5
3
7
3
6
3
6
3
6
3
8
7
6
3
4
7
8
9
13
11
5
13
8
9
13
8
8
12
2
3
6
3
8
7
6
3
4
7
8
9
13
11
5
13
8
9
7
6
8
8
12
2
7
10
7
9
7
9
7
10
6
12
8
7
8
8
9
7
8
8
9
9
8
9
6
9
6
12
8
8
8
9
8
7
8
8
9
9
7
5
7
7
7
5
8
7
5
5
8
6
5
5
11
5
6
10
7
5
7
7
7
5
8
7
5
5
7
6
5
5
11
5
6
10
5
5
11
5
6
10
9
9
4
4
10
5
4
10
4
4
10
5
4
7
12
12
12
13
4
4
10
4
4
10
5
4
10
4
4
9
5
4
7
12
12
12
6
7
4
4
10
5
4
10
4
4
9
5
4
4
3
12
12
12
6
7
4
4
10
13
10
8
8
8
5
14
10
9
11
11
6
5
10
6
5
7
13
11
9
10
3
11
6
5
9
6
5
7
9
9
10
8
9
5
5
9
6
6
8
10
6
6
7
7
8
8
7
8
8
7
15
14
7
12
13
6
5
3
10
6
8
8
8
7
8
6
6
15
8
5
8
12
13
6
5
3
10
6
9
8
8
8
6
8
8
8
6
9
6
8
6
9
7
8
8
8
8
8
6
8
8
8
6
9
6
8
6
9
7
8
8
9
6
8
6
9
7
8
8
15
12
5
7
4
5
13
11
5
7
14
3
10
14
2
7
8
8
8
3
10
14
8
8
8
5
13
11
5
7
14
3
10
14
2
7
8
8
8
3
10
14
8
8
8
7
4
3
7
8
8
6
3
10
10
8
11
10
10
10
10
11
12
10
10
10
10
9
11
10
10
9
10
11
12
10
11
3
10
10
10
10
10
10
10
10
11
12
10
11
11
12
10
11
3
11
7
8
10
8
6
9
11
7
8
11
8
6
9
6
10
9
8
6
10
9
10
11
7
8
11
8
6
9
6
10
9
8
6
10
9
10
6
10
9
8
6
10
9
12
14
6
7
10
6
6
8
9
6
11
10
7
7
12
8
8
8
9
8
8
5
7
6
7
9
6
11
10
8
7
12
8
8
8
8
8
8
6
7
4
7
8
8
8
8
8
8
5
7
9
8
6
6
6
5
6
4
6
6
6
6
6
7
5
7
6
7
6
7
7
7
5
7
6
7
6
7
5
6
4
6
6
6
6
6
7
5
7
6
7
6
7
7
7
5
7
6
7
6
7
8
7
5
7
6
7
6
7
7
7
5
7
6
7
6
7
7
11
13
11
10
9
11
6
13
12
5
4
10
13
11
10
11
8
10
9
11
6
13
12
5
4
10
13
11
10
11
14
11
5
4
10
14
9
6
4
13
12
15
9
11
15
9
8
6
10
7
5
10
8
6
10
13
10
10
15
9
8
6
10
8
5
10
8
6
10
13
10
14
9
7
8
9
10
7
8
9
19
8
10
10
7
8
9
10
7
8
9
19
8
10
10
7
8
9
10
9
8
10
10
7
8
9
10
11
11
10
10
11
12
11
11
5
5
5
5
10
10
10
10
5
11
11
11
11
5
10
10
10
10
5
10
10
10
10
5
10
10
5
5
7
5
14
4
5
4
5
10
10
5
5
7
5
14
4
5
4
5
10
10
5
5
9
5
5
13
5
5
9
5
5
15
14
7
6
13
11
5
5
9
5
5
13
5
5
9
5
5
15
14
7
6
13
11
13
7
6
13
11
11
7
7
15
7
8
13
8
8
11
8
8
13
8
8
12
7
7
15
8
8
12
8
8
13
8
8
12
8
8
10
11
8
11
8
11
8
12
8
8
8
12
5
12
5
6
4
11
8
11
8
8
8
11
6
11
5
11
7
9
11
6
11
5
6
4
8
8
11
6
11
5
6
4
4
4
11
5
5
13
4
12
8
3
10
3
9
7
3
10
6
6
12
4
12
8
3
10
3
9
7
3
10
12
8
3
10
3
8
7
3
10
3
11
6
5
6
5
10
10
6
5
6
5
6
5
9
11
12
11
7
10
6
11
7
8
5
6
5
6
5
9
11
13
12
7
10
6
11
7
8
5
11
7
10
7
11
7
9
5
11
7
8
5
5
8
7
2
5
9
6
3
4
7
6
7
6
6
7
6
6
6
7
5
7
7
3
4
6
6
7
6
6
7
6
6
6
4
3
6
6
8
7
6
6
7
6
6
7
6
7
6
7
9
9
9
9
7
10
7
10
8
10
8
12
9
9
9
9
7
10
7
10
8
10
8
12
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
8
6
8
8
8
6
8
8
7
6
8
4
8
7
6
7
8
4
7
8
8
6
8
7
8
6
8
8
5
8
12
7
8
7
6
12
5
10
5
8
12
7
8
4
9
12
5
9
19
7
7
10
9
8
7
10
9
7
7
5
7
7
7
5
7
7
7
10
9
7
7
10
9
7
7
5
7
7
7
5
7
7
7
5
7
7
7
5
7
6
6
7
6
6
6
8
6
6
13
6
6
10
4
10
4
7
13
8
6
6
13
6
6
10
4
10
4
7
13
8
4
10
4
7
13
10
13
7
6
8
6
5
6
8
7
11
9
3
5
6
6
8
5
6
7
6
7
8
6
9
10
3
5
5
7
7
6
5
8
5
6
5
5
6
6
8
5
6
7
5
6
6
8
8
6
8
8
5
7
10
4
9
9
8
7
6
5
10
7
8
6
8
9
6
8
8
5
7
10
4
9
9
8
7
6
5
10
7
8
8
7
6
5
10
7
8
4
6
5
10
7
8
7
4
4
7
7
4
4
7
7
8
7
7
6
7
7
5
8
4
4
7
7
4
4
7
7
8
7
7
6
7
7
5
8
7
7
7
6
7
7
5
8
8
7
7
6
7
7
5
7
10
11
10
9
10
11
10
10
7
8
7
16
20
11
10
10
7
8
7
8
8
10
7
8
7
8
8
10
10
11
10
9
12
12
12
2
7
9
12
12
10
13
7
9
12
12
9
12
12
11
11
4
8
8
9
8
9
11
14
10
5
7
8
9
7
5
12
9
6
7
12
6
7
10
6
6
10
6
6
9
6
6
10
9
9
12
13
10
6
7
9
6
7
10
9
9
11
13
11
8
9
11
13
11
11
13
11
14
12
12
10
12
11
13
11
14
12
13
10
14
12
13
10
12
10
12
10
12
11
12
10
12
11
9
8
10
9
6
8
9
7
11
8
11
8
6
7
9
7
11
9
11
7
11
9
11
7
7
7
6
7
6
7
5
4
7
6
7
6
7
5
4
9
9
11
10
6
4
6
8
4
4
11
6
4
6
8
4
4
11
10
9
11
10
6
4
6
8
4
4
11
6
4
6
8
4
4
11
11
9
10
11
12
9
10
11
12
6
10
11
12
11
6
10
12
12
11
9
10
11
12
6
10
13
12
11
6
10
12
12
11
6
10
13
12
11
6
10
13
12
11
6
6
11
6
6
11
7
6
7
8
15
10
10
14
10
12
7
5
7
7
12
10
10
14
10
12
13
5
7
7
5
7
5
5
8
8
4
8
6
7
5
6
8
11
8
7
11
13
5
7
12
12
8
5
5
9
5
8
7
5
9
4
11
8
7
11
14
11
8
7
11
8
6
6
5
5
7
11
13
11
12
9
12
9
6
10
6
6
11
5
12
8
6
9
12
11
10
7
7
6
10
7
11
14
5
13
16
18
10
9
11
6
13
11
10
7
7
6
10
7
12
13
5
13
6
10
6
10
6
5
6
5
6
6
10
6
5
6
5
5
6
11
6
5
6
5
5
6
11
13
12
13
5
10
14
4
9
4
9
5
9
4
4
6
5
6
5
5
6
11
12
10
9
13
12
10
10
12
11
12
10
13
12
12
10
15
9
6
11
12
10
13
12
12
10
15
9
6
11
12
10
13
12
12
10
15
9
6
6
6
6
7
9
8
6
3
4
6
6
6
8
8
8
6
7
3
3
6
5
3
4
8
4
6
6
6
8
8
8
6
7
3
3
6
5
3
3
8
4
6
6
5
7
4
3
6
5
4
3
8
4
3
9
9
7
6
11
7
6
6
9
7
8
12
7
8
10
13
8
9
6
6
11
7
7
6
9
7
8
12
7
8
10
13
7
8
7
12
7
8
10
13
8
9
7
6
11
7
6
7
4
4
5
4
4
5
4
6
3
5
3
5
6
5
5
6
6
4
5
7
5
5
4
4
5
5
4
5
4
6
3
7
3
6
7
5
5
6
6
4
5
5
4
6
2
10
4
4
3
3
4
5
5
6
6
4
6
9
6
2
9
10
9
8
9
10
5
10
7
6
10
6
7
6
7
6
10
6
10
9
10
9
8
9
10
5
10
7
6
10
6
7
6
7
6
10
6
10
8
7
5
7
7
6
10
6
7
6
7
6
10
6
10
13
10
4
7
10
9
10
4
7
10
10
9
8
9
8
10
10
8
6
9
8
10
8
5
15
11
7
10
11
10
10
9
8
9
8
10
10
8
6
9
8
10
8
7
13
11
7
11
7
9
10
11
11
7
9
7
8
9
8
10
6
9
8
10
6
7
9
10
11
11
7
9
7
8
9
8
10
6
9
8
10
7
7
9
8
10
6
9
8
10
6
7
7
8
4
5
6
6
6
6
9
5
12
11
8
9
8
7
16
5
7
5
7
6
10
5
12
10
8
9
8
7
17
5
4
6
5
5
4
7
5
6
5
10
5
12
12
4
10
8
12
10
6
9
9
6
5
10
5
12
12
4
10
8
12
10
6
9
9
7
9
7
9
8
4
12
12
4
9
8
12
10
6
9
7
2
9
7
6
7
8
5
7
8
8
7
11
10
9
8
10
7
9
7
7
6
8
8
7
8
8
5
7
7
7
8
11
10
9
8
10
7
9
7
7
6
8
8
7
6
7
11
7
7
6
10
6
9
7
7
6
8
8
7
6
9
7
7
6
8
8
7
5
7
5
8
4
7
3
8
8
8
11
2
9
8
10
6
6
10
6
5
10
7
7
5
8
4
7
3
8
8
8
11
2
8
9
10
6
6
10
6
5
10
7
7
5
8
4
7
3
8
5
7
5
8
4
7
3
8
8
6
8
6
5
5
7
5
7
8
6
8
6
5
5
7
6
6
6
5
5
6
11
6
5
5
6
7
9
6
8
6
5
5
7
5
7
8
6
8
6
5
5
7
5
6
6
5
5
6
10
6
5
5
6
7
6
5
5
6
10
6
5
5
6
11
11
11
11
11
11
11
11
11
7
11
7
8
9
12
11
11
11
11
11
11
11
11
11
11
11
11
11
7
11
7
8
9
12
11
7
11
7
8
9
12
11
11
11
11
6
7
10
11
8
4
7
7
11
6
5
8
4
6
6
11
6
6
6
11
6
6
7
11
6
8
7
11
7
9
9
9
10
6
10
6
10
7
8
6
10
5
11
8
7
6
7
6
6
8
9
6
6
8
9
3
10
5
11
8
7
6
7
6
6
8
9
6
6
8
9
6
6
8
9
6
6
8
9
6
3
9
10
13
9
10
10
14
9
14
11
6
6
15
14
11
6
6
12
9
10
13
9
14
11
6
6
15
14
11
6
6
11
14
12
6
6
15
14
11
6
6
11
7
7
7
8
8
7
8
10
7
8
7
5
6
8
7
8
5
4
8
7
7
8
8
7
8
10
7
8
7
5
6
8
7
8
5
4
8
7
7
5
6
8
7
8
5
4
8
7
7
5
6
8
7
8
5
4
8
7
9
11
11
9
9
8
6
10
5
12
9
6
10
6
10
5
12
8
5
9
6
6
6
9
9
9
6
10
5
12
10
6
10
6
10
5
12
8
5
9
9
11
11
9
11
9
8
9
9
9
9
9
10
16
17
16
9
8
9
9
9
10
9
10
16
17
9
7
9
8
9
7
7
8
7
2
6
7
8
7
7
8
3
6
6
8
5
5
9
5
6
9
7
8
7
2
7
8
8
7
7
7
3
6
6
8
5
5
9
5
6
9
5
5
9
5
6
9
9
9
9
9
9
9
9
11
9
12
9
7
6
9
9
7
8
9
9
10
8
9
9
9
9
9
9
11
9
11
10
7
6
9
9
7
9
9
9
10
7
9
9
9
9
9
9
10
4
3
8
5
6
6
7
7
6
6
3
7
6
6
7
7
8
5
7
7
8
7
8
7
7
8
8
7
8
8
7
7
7
8
8
6
3
7
5
6
7
7
8
5
7
7
8
8
9
8
7
8
8
7
9
8
8
8
8
8
8
6
10
12
17
8
12
15
8
9
8
9
8
9
8
9
8
11
17
8
12
16
8
10
8
9
8
11
16
8
12
15
8
8
12
9
8
8
9
12
16
13
13
5
5
4
4
5
13
13
5
5
7
7
8
9
9
7
7
9
12
7
6
6
12
5
5
7
13
13
5
5
4
4
5
13
13
5
5
9
7
8
9
9
7
7
9
12
7
7
8
9
9
7
7
9
12
7
12
12
5
5
7
10
10
10
10
10
10
11
10
13
10
13
10
10
11
10
10
13
10
13
11
13
10
13
11
13
8
11
10
17
13
8
11
9
17
13
8
11
11
18
7
7
8
8
9
8
8
27
6
11
9
13
7
6
11
9
14
8
7
14
8
7
13
7
6
11
9
13
7
6
20
13
13
20
13
7
6
11
9
3
5
9
8
9
10
10
10
6
9
10
10
8
11
8
11
7
6
11
8
11
7
5
4
9
10
10
8
11
8
11
7
6
11
8
11
7
5
6
10
8
13
11
8
11
7
6
11
8
11
7
5
4
10
10
6
7
12
10
10
6
7
11
11
12
7
7
11
10
11
6
7
12
10
10
6
7
11
11
12
7
7
11
11
12
7
7
11
5
7
3
6
9
9
11
5
7
3
6
9
9
11
11
11
12
10
5
7
3
6
9
9
10
5
7
3
6
9
9
11
11
11
12
10
13
12
9
8
11
12
12
10
9
4
9
9
10
4
13
11
6
7
7
6
7
36
9
9
10
4
13
11
6
8
12
7
25
7
13
7
6
7
6
11
8
7
7
10
9
9
13
10
9
9
8
3
10
10
9
9
13
10
9
9
8
3
10
10
9
9
8
3
10
8
6
10
6
8
6
9
6
7
9
10
9
6
10
9
7
8
6
10
6
8
6
9
6
7
9
10
9
6
10
9
7
9
9
6
6
5
5
5
5
5
6
6
5
5
5
5
5
5
4
5
5
7
5
5
5
13
6
6
5
5
5
5
5
6
6
5
5
5
5
5
5
4
5
5
7
5
5
5
13
5
5
7
5
5
5
13
5
5
12
7
7
7
8
8
8
7
8
9
9
5
6
5
7
5
8
8
6
6
5
7
13
8
2
7
8
7
8
9
10
6
6
5
7
5
8
7
6
6
5
7
13
7
2
5
6
5
7
5
8
7
6
7
5
7
13
8
2
9
9
12
11
9
9
12
10
12
11
12
8
12
10
12
12
9
9
12
10
12
11
12
8
12
10
12
12
12
11
12
8
12
10
12
12
12
7
12
10
12
10
12
7
9
9
10
13
13
7
7
7
8
13
8
11
13
12
10
12
7
9
9
10
13
13
7
7
7
9
13
8
12
12
14
7
7
7
8
14
8
11
13
10
9
12
11
9
10
12
10
15
8
10
10
12
11
9
11
14
10
15
8
12
10
15
8
10
11
12
7
6
6
9
13
7
6
6
12
7
6
7
9
5
7
3
10
7
6
7
9
5
6
3
11
12
7
6
6
9
13
7
6
6
12
7
6
7
9
5
6
3
11
12
7
6
6
9
13
7
6
6
12
12
7
6
6
9
13
7
6
6
12
10
8
10
9
10
9
11
9
11
10
11
12
13
10
11
12
11
10
11
12
10
8
10
9
10
9
11
9
10
8
10
9
10
9
11
9
5
5
5
4
6
5
7
3
8
7
6
8
8
7
6
9
5
4
5
4
5
6
7
3
8
7
6
8
8
7
6
9
6
3
7
6
8
8
7
6
8
8
7
6
9
6
9
5
9
10
12
9
11
9
11
10
6
8
10
12
9
11
9
11
11
10
11
9
5
9
10
11
9
5
8
10
12
9
7
9
6
8
5
8
6
8
13
12
5
10
12
6
6
8
9
6
5
10
13
12
5
10
12
6
6
8
9
6
5
10
6
6
8
9
6
5
10
3
7
3
7
4
7
12
11
9
7
9
11
8
9
5
3
7
5
9
3
7
10
3
7
11
5
6
9
7
9
11
8
9
5
3
7
5
9
11
8
7
10
8
9
11
8
9
5
3
7
5
9
11
4
6
5
4
6
5
3
6
5
4
6
9
7
8
6
10
5
10
4
10
10
7
10
8
5
10
4
10
9
8
9
4
6
5
4
6
5
3
6
5
4
7
9
7
8
6
10
5
10
4
10
10
7
10
8
5
10
4
10
9
8
10
10
7
7
9
10
7
7
9
10
10
11
10
11
10
11
10
11
7
7
9
10
7
7
9
10
10
11
10
11
10
11
10
11
10
11
10
11
10
11
10
11
11
8
8
11
8
8
8
6
6
7
8
6
14
13
6
6
13
12
14
9
8
8
11
8
8
8
6
5
7
8
6
14
13
6
6
13
12
14
9
8
6
14
13
6
6
14
12
14
9
11
8
9
5
7
4
8
9
4
10
6
5
5
8
5
11
4
7
5
11
4
4
9
4
10
6
5
5
8
5
11
4
7
5
11
4
10
5
10
5
7
5
11
4
4
7
7
8
7
6
8
9
8
9
9
7
7
9
6
8
7
7
8
7
6
8
9
8
9
9
7
7
9
6
8
8
9
9
7
7
9
6
8
6
5
6
6
8
7
6
5
9
8
8
5
8
6
13
6
5
6
6
8
9
8
7
9
8
8
4
9
6
15
12
9
9
9
8
9
9
11
9
10
10
12
9
10
9
11
9
9
9
10
9
10
10
12
9
8
9
11
9
8
10
12
9
10
9
11
9
9
9
9
10
9
9
9
11
9
9
10
7
10
9
10
7
10
13
12
9
9
9
11
9
9
10
7
10
9
10
7
10
13
12
9
9
10
7
10
9
10
7
10
13
12
9
9
14
9
13
12
11
13
10
11
14
14
10
13
11
11
13
10
11
14
14
10
11
9
7
11
9
7
10
10
11
12
8
7
8
7
5
8
6
5
10
6
5
8
4
6
6
11
9
9
11
8
7
8
6
5
8
6
5
10
6
4
8
4
6
5
5
6
5
4
6
7
5
6
7
4
6
7
5
4
7
6
8
5
10
10
3
4
6
7
4
6
8
4
7
8
5
4
8
5
8
5
9
9
7
7
3
9
7
7
10
7
10
5
6
6
7
5
6
8
6
9
11
10
10
8
9
10
12
11
4
6
6
7
5
5
8
4
8
11
9
10
9
10
10
11
11
11
7
11
7
7
15
7
9
8
7
5
8
10
8
7
8
9
10
7
9
7
11
8
7
13
8
10
9
8
5
8
11
8
7
8
9
9
7
8
9
9
7
8
9
9
7
9
7
5
11
6
9
4
13
6
6
11
15
4
12
6
6
4
9
11
11
12
11
15
4
12
6
6
4
9
11
11
12
4
6
6
12
8
7
6
4
6
6
6
16
7
3
9
9
10
10
11
9
11
8
4
7
6
6
6
10
6
4
11
9
11
9
11
9
11
9
9
9
11
9
9
9
10
10
4
6
4
6
8
8
5
8
5
6
6
11
4
4
4
6
5
6
7
6
12
4
4
4
15
12
13
13
13
12
6
6
16
6
5
6
7
6
12
4
4
4
14
12
13
13
13
12
6
6
16
15
12
13
13
13
12
6
6
15
11
12
5
6
11
12
11
9
7
6
8
6
6
6
6
6
6
8
6
10
10
11
13
5
6
11
12
11
10
7
6
8
6
6
6
6
6
6
8
6
11
6
6
6
6
7
6
8
6
10
12
6
5
7
8
6
7
7
5
7
6
4
6
6
5
6
8
6
7
6
8
6
5
7
8
6
7
7
5
6
6
4
6
6
5
6
8
6
7
6
8
6
6
6
8
6
7
6
8
9
10
13
9
10
9
6
7
10
7
7
7
3
7
7
10
9
10
6
7
9
9
10
6
7
9
7
7
7
3
7
7
10
9
10
6
7
9
7
7
7
3
7
7
10
9
10
6
7
10
9
12
13
6
9
12
12
6
11
13
13
7
11
12
13
6
11
13
13
7
10
13
13
6
7
7
12
14
7
5
5
12
11
5
5
21
12
12
9
5
7
11
12
16
5
20
12
11
7
10
5
11
6
5
11
6
3
12
6
5
6
7
5
9
9
8
8
7
11
6
5
11
6
5
6
7
5
9
9
7
8
7
8
7
8
7
8
7
8
7
8
7
8
7
6
7
3
10
3
3
7
3
8
10
9
7
6
8
9
9
7
6
8
4
6
7
3
10
3
3
7
3
8
10
9
7
6
8
9
9
7
6
8
4
9
9
7
6
8
9
9
7
6
8
9
9
7
6
8
9
9
7
6
8
9
10
7
5
8
4
3
7
6
8
9
9
7
6
8
13
10
11
10
7
7
12
10
10
11
6
8
7
6
9
6
7
9
7
6
9
7
7
9
4
12
10
10
11
6
8
7
6
9
6
7
9
7
6
9
7
7
9
4
16
11
7
7
6
9
7
6
9
7
6
9
6
7
8
4
5
9
10
10
9
6
6
6
7
5
5
5
5
6
6
6
7
5
5
5
5
9
10
10
8
8
6
7
7
5
5
5
5
5
6
7
7
5
5
5
5
5
6
7
7
5
5
5
5
5
7
12
13
12
13
12
12
14
13
13
13
13
14
11
11
11
13
12
12
12
14
11
11
11
13
12
12
12
14
11
7
12
9
11
8
12
10
12
12
15
11
12
11
14
11
11
8
12
10
12
12
15
11
12
11
14
11
12
12
14
11
12
11
14
11
11
7
8
7
8
7
8
8
5
10
9
14
10
5
10
5
5
5
10
5
6
7
8
7
8
7
8
8
5
10
10
15
10
5
10
5
5
5
10
5
6
5
10
5
5
5
10
5
6
5
10
5
6
5
6
10
9
12
10
10
9
11
10
8
6
8
6
10
11
7
8
6
8
10
12
10
9
10
10
7
8
6
8
9
13
11
11
7
7
11
8
6
8
6
10
11
7
8
6
8
9
12
10
12
10
9
11
10
10
10
11
11
12
11
13
12
13
11
14
13
10
10
11
10
12
11
13
11
13
11
13
13
12
11
13
12
13
11
13
13
12
8
8
9
13
10
12
9
9
10
13
8
9
10
13
12
8
8
9
13
10
12
9
9
10
13
8
9
10
13
12
9
8
9
12
9
10
13
8
9
10
13
12
10
5
8
10
4
11
7
8
7
8
8
7
10
13
12
5
11
7
8
7
8
8
7
7
9
7
8
9
7
13
10
3
12
10
13
9
4
12
10
9
11
11
11
9
11
8
13
13
12
13
10
9
11
11
11
9
11
8
5
9
12
11
11
11
11
9
15
7
7
8
9
7
7
7
7
8
9
9
9
8
10
9
11
6
7
7
8
8
7
7
7
7
8
9
9
9
8
10
10
11
6
9
9
9
8
10
10
11
6
9
9
12
9
9
9
11
8
11
9
10
10
11
11
10
8
9
9
11
11
9
9
12
8
11
9
9
9
11
11
9
8
9
9
12
10
9
9
12
9
12
9
9
9
13
9
10
8
9
9
12
8
6
6
7
8
6
6
7
7
6
7
6
7
7
7
7
6
6
7
6
7
7
7
7
6
6
7
10
6
6
7
8
8
7
6
7
7
7
7
6
6
7
6
7
7
7
7
6
6
7
10
6
7
12
5
7
9
4
5
7
10
7
10
5
10
8
8
5
10
12
5
7
9
4
5
7
10
7
10
5
10
8
8
5
10
12
7
10
8
8
5
10
12
8
11
8
11
10
11
8
6
8
8
9
5
6
7
8
5
15
7
8
7
6
7
9
10
11
8
6
8
9
9
5
6
8
7
5
9
6
7
8
7
6
7
9
7
7
8
8
6
6
9
10
9
13
10
9
9
14
11
10
12
10
12
10
9
13
10
10
10
14
10
10
12
10
12
10
12
10
12
12
8
11
9
10
7
11
10
12
7
11
9
10
7
17
17
7
8
7
7
7
8
7
8
6
6
6
8
6
6
6
8
6
6
6
7
6
6
6
8
7
8
7
7
7
8
7
8
6
6
6
8
6
6
6
8
7
6
6
8
7
6
6
8
6
10
7
9
5
7
8
10
7
10
6
7
8
10
5
6
11
6
6
10
8
5
8
9
6
7
8
10
6
6
10
6
6
10
7
6
6
10
6
6
10
6
6
10
6
6
10
7
6
11
7
6
11
6
7
11
7
6
11
7
10
10
10
11
6
7
11
6
7
11
7
10
10
10
11
10
10
10
11
9
10
11
10
10
11
10
10
10
8
8
8
9
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
5
5
5
5
6
4
5
6
5
5
5
5
5
5
6
5
6
8
6
10
6
7
11
6
4
5
5
5
5
7
4
19
6
4
5
6
6
8
6
10
8
5
5
6
6
4
5
5
10
5
6
5
5
3
9
3
4
4
6
9
4
7
8
10
9
4
7
9
7
5
11
6
6
10
7
5
10
6
6
9
6
3
4
6
9
4
7
9
7
5
11
6
6
10
7
5
10
6
6
9
6
3
3
3
4
8
5
11
6
6
11
8
5
10
6
6
9
6
4
5
8
6
5
8
4
5
8
5
5
7
11
8
5
5
8
11
9
4
5
8
4
5
8
5
5
7
11
8
5
5
8
11
9
4
5
8
11
8
5
5
8
11
9
4
5
8
8
10
12
8
9
10
13
11
8
9
10
9
9
11
10
9
7
8
10
12
8
9
10
13
11
8
9
10
9
8
11
10
9
7
8
9
10
9
8
11
10
9
7
10
10
11
5
10
11
10
9
9
12
12
7
9
12
12
8
10
11
11
9
11
12
12
8
9
12
12
8
9
13
12
5
8
7
11
8
7
7
6
6
6
6
5
9
7
8
6
11
10
5
9
10
5
6
10
10
9
7
11
8
7
8
6
6
6
6
5
9
7
6
6
11
10
5
9
10
6
6
10
10
9
8
7
5
4
5
5
3
8
7
9
5
10
11
10
3
11
11
11
11
10
4
11
6
4
7
4
8
8
9
5
10
11
10
3
11
6
5
11
12
14
11
6
4
7
4
8
9
8
9
7
11
8
8
11
8
9
11
10
12
6
12
8
10
9
11
7
11
8
8
11
8
9
11
10
12
6
12
8
10
11
8
9
11
10
12
6
12
8
10
10
8
9
10
11
9
10
10
10
11
12
13
9
11
13
14
11
11
12
14
11
10
12
12
11
10
12
12
12
11
11
12
13
11
12
12
11
10
12
12
11
10
12
12
12
11
12
12
12
11
11
12
12
11
12
12
12
11
12
12
12
8
8
8
8
7
7
13
7
7
12
7
7
8
12
5
6
4
5
8
7
7
5
8
7
12
5
5
6
8
13
5
7
8
7
6
6
7
12
7
7
8
12
5
6
4
4
3
6
3
6
3
7
9
3
6
3
6
3
7
3
6
8
9
7
10
8
9
3
10
3
7
3
6
3
7
3
6
8
9
7
10
8
9
3
10
10
5
5
9
7
10
8
10
3
11
3
11
8
10
8
10
12
8
9
13
9
11
8
10
8
10
12
8
9
13
9
11
9
13
9
11
9
12
9
11
10
10
12
11
4
7
3
9
6
6
10
3
10
5
7
6
6
9
7
8
10
14
16
11
3
9
6
7
9
4
10
5
7
6
6
5
10
3
9
3
9
6
6
9
7
6
4
8
6
6
10
5
5
6
5
9
11
5
9
10
4
21
5
21
7
7
8
6
7
7
3
13
5
9
17
10
13
7
7
8
6
7
7
3
13
6
6
6
7
6
9
7
7
8
6
7
7
3
8
9
11
9
8
8
5
6
7
10
10
12
10
8
8
12
8
8
9
11
9
8
8
5
5
7
10
10
12
11
8
8
6
7
7
10
10
12
11
8
8
6
7
7
5
7
9
7
6
7
8
8
5
8
7
7
7
8
6
9
6
8
6
10
9
11
11
8
7
6
7
8
8
5
8
7
7
6
8
6
9
6
8
6
10
9
11
11
8
10
12
10
13
11
11
11
11
11
11
11
11
10
12
10
13
11
11
11
11
11
11
11
11
11
9
8
9
7
9
7
9
7
9
8
10
9
10
10
7
9
7
9
8
13
9
10
10
8
9
10
10
7
6
8
9
10
12
8
7
6
8
9
10
14
9
8
11
11
13
11
12
7
10
6
8
10
10
15
9
7
11
11
13
11
11
7
10
11
10
12
9
9
11
11
15
11
11
7
11
14
5
6
7
2
7
5
6
5
3
9
8
5
8
5
8
6
9
6
5
6
8
3
4
5
6
7
2
7
5
6
5
3
9
8
5
8
5
8
6
9
6
5
6
9
8
5
6
8
3
4
6
3
9
8
3
6
8
8
7
7
7
12
13
12
8
13
10
10
8
13
10
11
5
7
12
13
12
8
13
10
10
8
13
10
11
6
9
13
10
11
8
13
10
11
6
13
13
11
12
14
12
13
13
7
11
7
11
9
9
6
6
12
10
10
6
6
12
13
12
13
13
8
11
7
14
9
9
6
6
11
10
10
6
7
13
12
3
12
11
9
6
7
5
8
10
7
8
7
7
8
8
9
8
7
7
4
4
11
12
13
11
9
9
8
7
11
8
7
7
8
8
9
8
7
7
4
4
11
11
9
9
14
6
7
7
8
8
9
8
7
7
4
4
12
9
7
7
8
8
9
8
7
7
4
4
12
9
7
8
8
10
9
9
8
9
9
9
8
9
9
10
8
10
7
8
8
10
9
9
8
9
9
9
8
9
9
10
8
9
9
9
8
9
9
10
8
4
8
9
8
8
8
6
8
4
10
9
9
2
7
9
9
8
9
9
6
8
4
10
9
9
2
7
10
9
9
2
7
9
9
9
2
7
8
6
8
4
10
8
6
5
7
4
10
8
4
2
9
6
8
4
10
8
6
5
8
4
10
8
4
10
8
4
10
8
4
2
8
4
10
8
4
10
8
4
10
8
4
2
4
6
11
4
7
11
11
4
9
5
7
4
9
5
7
4
7
6
4
6
11
4
7
12
11
4
9
5
7
4
9
5
7
4
7
6
11
4
9
5
7
4
9
5
7
4
7
6
6
10
11
7
5
11
11
6
12
8
11
11
9
11
6
12
10
7
6
10
11
6
11
10
10
12
9
11
10
9
12
11
10
11
11
7
9
7
8
8
9
8
8
6
8
8
9
11
10
14
7
9
10
8
13
7
8
7
8
8
9
8
8
7
8
8
8
9
9
14
6
9
10
8
14
8
9
14
6
9
10
8
13
8
13
8
13
8
8
8
8
9
10
10
10
7
10
11
3
10
6
7
8
8
8
8
10
10
10
10
7
11
12
3
11
6
6
9
8
8
10
8
9
10
12
4
11
6
7
3
11
6
5
2
7
6
9
6
8
10
6
6
7
9
9
6
6
8
10
6
9
6
8
9
5
6
7
9
9
4
8
8
9
9
4
8
7
2
7
6
6
10
10
10
9
11
10
11
12
10
13
10
11
10
14
10
12
10
10
10
9
11
10
11
12
10
13
10
11
10
14
10
12
10
13
10
11
10
14
10
12
13
8
4
8
11
7
6
10
11
12
12
13
10
8
9
13
10
8
9
10
11
12
12
15
10
8
9
16
10
8
9
5
3
3
12
6
8
8
9
9
10
6
10
5
10
11
11
11
10
11
11
10
8
9
9
10
6
10
5
10
11
11
11
10
11
11
10
10
11
11
10
4
10
5
5
4
10
5
6
10
7
7
8
7
7
4
10
5
7
4
10
5
6
10
7
7
8
7
7
2
11
5
5
7
2
11
5
5
4
4
10
5
5
4
10
5
5
8
12
12
11
8
12
11
10
13
10
11
11
13
9
11
12
8
12
12
10
13
10
11
11
13
10
11
12
11
12
11
11
13
10
11
12
13
10
11
12
12
9
8
11
12
9
8
11
9
13
12
13
9
12
12
13
10
9
9
10
9
13
12
13
9
12
12
13
8
7
9
6
8
7
8
8
8
7
8
7
6
8
7
7
10
5
10
7
9
5
13
10
5
10
7
9
8
6
8
8
7
8
7
6
8
7
7
10
5
10
7
9
5
13
10
5
10
7
9
8
6
8
10
5
10
7
9
7
6
8
6
7
10
9
11
13
10
11
12
11
9
11
10
11
11
11
10
9
10
11
12
11
9
11
10
11
11
11
10
9
9
11
10
11
11
11
10
9
9
10
10
5
7
4
6
12
9
5
7
5
6
11
11
7
6
12
11
11
7
5
9
5
10
10
5
7
5
6
12
9
5
7
5
6
11
11
7
6
12
11
11
6
5
9
5
11
7
7
9
8
9
7
8
7
9
6
8
11
9
9
9
9
8
9
11
12
7
8
7
9
6
8
12
9
9
9
9
8
9
11
12
8
9
9
9
8
9
11
12
8
6
6
7
9
6
6
7
13
6
7
9
6
6
7
12
9
7
10
6
10
7
13
6
7
9
6
6
7
13
6
7
9
6
6
7
12
9
7
10
6
10
7
13
9
7
10
6
10
7
13
7
7
9
7
6
8
8
9
9
8
7
6
9
6
8
7
7
8
7
6
9
8
9
9
8
7
6
9
6
8
9
9
8
7
6
9
6
8
10
10
13
10
10
10
13
11
8
8
9
9
8
7
9
10
11
13
10
10
10
13
11
8
8
9
9
8
7
9
8
8
9
9
10
7
10
10
10
10
13
9
9
5
10
5
7
6
9
7
12
10
5
12
10
11
8
13
11
12
6
9
5
10
5
7
6
9
7
12
10
5
12
10
11
9
12
12
12
6
12
10
11
8
12
12
12
9
9
5
5
7
9
9
5
5
7
9
9
5
5
7
9
9
5
5
7
9
9
5
5
7
10
9
5
5
7
9
9
5
5
7
9
9
5
5
7
8
8
7
9
7
6
7
6
6
6
7
6
5
6
16
10
9
4
11
13
11
12
13
5
6
8
8
10
9
4
12
13
11
9
4
12
15
11
8
8
7
10
2
4
10
9
10
11
10
10
13
11
16
10
14
9
16
10
13
10
10
10
13
11
16
10
14
9
16
10
13
10
13
13
10
14
13
15
13
9
10
10
10
5
5
6
7
14
13
15
13
9
10
10
10
5
5
6
7
9
10
10
10
5
5
6
6
8
10
10
10
5
5
6
7
15
11
10
10
7
11
8
9
8
6
7
7
9
9
7
6
8
11
10
10
7
11
8
9
8
6
7
7
8
9
7
7
8
6
7
7
8
9
7
8
8
7
9
7
7
7
7
10
10
7
8
6
6
11
6
6
11
7
6
7
7
9
10
7
7
6
6
11
6
6
11
16
10
11
15
11
15
14
11
8
14
5
11
7
14
4
14
14
13
7
7
9
7
7
12
9
7
8
13
13
14
11
8
14
5
11
7
14
5
14
14
13
7
7
9
7
7
12
9
7
8
13
9
7
7
12
9
7
8
13
13
14
8
8
8
11
10
8
9
7
6
6
12
6
6
13
6
7
12
8
4
8
8
9
7
6
6
13
6
6
13
6
7
12
8
4
6
7
12
8
4
7
5
5
7
5
3
6
6
4
7
5
5
13
9
13
8
7
5
5
7
5
5
7
5
5
7
5
3
6
6
4
7
5
5
13
9
13
8
7
5
5
7
5
5
13
9
13
8
7
5
5
7
5
5
7
11
12
9
13
14
9
11
11
11
12
13
12
11
14
7
11
12
9
13
14
9
11
11
11
12
13
12
11
14
14
11
11
12
13
11
11
14
9
10
9
7
8
11
11
7
8
10
5
12
14
7
9
5
12
8
6
10
11
11
7
8
10
5
12
14
7
9
5
12
8
6
10
11
4
5
6
5
4
5
6
5
5
5
6
5
4
7
7
6
13
6
6
13
5
6
9
5
6
7
11
4
5
6
5
4
5
6
5
5
5
6
5
5
7
7
6
13
6
6
6
4
6
9
5
6
7
7
5
9
5
6
7
11
8
6
4
6
9
5
6
7
7
5
9
5
6
5
5
8
8
8
5
9
7
10
12
13
15
16
6
10
7
10
5
10
7
11
13
12
13
16
7
7
15
7
7
16
18
11
12
8
8
10
8
8
8
10
8
7
6
10
8
8
7
5
10
8
8
8
8
10
8
7
6
10
8
8
7
5
10
8
8
6
6
10
8
8
8
5
10
8
8
10
8
9
11
9
10
9
8
7
7
8
7
7
8
9
10
9
8
7
7
11
7
7
10
7
7
8
7
7
8
10
8
9
11
8
8
7
6
7
5
5
8
8
6
6
6
6
5
5
7
9
4
6
6
8
5
7
9
4
6
6
9
8
8
7
6
7
6
4
5
7
9
4
6
6
8
5
7
9
4
6
6
9
5
7
8
4
6
6
8
5
7
9
4
6
6
10
8
4
6
6
9
9
7
6
6
8
6
6
7
4
5
5
6
5
6
5
9
11
3
3
9
6
8
6
6
7
5
5
5
6
5
6
5
9
11
3
4
4
11
3
3
5
5
6
5
6
5
9
11
3
3
6
9
7
8
7
8
10
4
9
7
8
6
9
11
7
10
11
7
11
8
5
5
11
5
5
9
5
5
11
5
5
10
4
9
7
8
6
9
11
6
10
12
8
11
7
5
5
11
5
5
9
5
6
12
5
5
9
9
8
10
8
10
10
12
5
12
5
13
12
10
8
13
12
10
8
9
8
10
8
10
10
12
5
12
4
13
12
10
8
13
12
10
8
13
12
10
9
13
12
10
8
8
8
14
8
16
9
10
13
13
11
11
13
14
13
11
13
14
12
8
14
8
16
9
10
13
13
11
11
13
14
13
12
13
14
12
8
11
13
14
13
12
13
14
12
5
16
16
15
15
15
15
16
16
15
15
17
15
15
16
17
15
15
12
10
8
12
9
10
9
11
9
10
8
12
8
10
8
11
8
10
8
11
8
10
8
11
8
10
8
11
8
8
10
8
14
8
9
11
12
10
12
9
14
9
10
10
13
9
13
9
14
9
13
9
13
10
10
7
8
12
7
7
8
12
7
4
4
8
8
5
7
8
12
7
4
4
8
8
5
7
8
12
8
9
10
9
8
9
10
9
8
4
7
6
7
4
7
8
9
10
9
8
4
7
6
7
4
7
8
4
7
6
7
4
8
8
9
8
10
11
13
10
10
11
12
10
13
12
11
10
10
11
13
10
13
12
11
12
6
10
13
11
11
10
11
12
13
9
11
10
10
10
13
10
10
10
13
11
10
10
10
10
10
10
10
11
10
10
13
11
10
10
10
10
10
10
10
11
10
10
10
10
10
10
10
11
10
11
12
12
12
13
13
13
11
11
5
5
12
12
14
5
5
12
14
13
11
12
12
13
13
13
11
11
5
5
12
12
14
5
5
12
14
13
5
5
12
12
14
5
5
12
14
13
9
9
9
9
9
9
9
10
10
13
9
9
9
9
9
9
9
10
10
12
11
12
13
10
8
6
8
6
11
7
6
8
4
10
8
6
8
6
7
6
6
6
6
6
6
5
9
7
6
6
10
8
6
8
6
11
7
6
8
4
10
8
6
8
6
7
6
6
6
6
6
6
5
9
7
6
6
7
6
6
6
6
6
6
5
9
7
6
6
7
6
6
6
6
6
6
5
9
7
11
9
11
8
7
14
7
14
11
9
11
8
7
14
7
14
11
9
11
8
7
14
7
14
8
7
8
5
8
7
8
5
8
9
8
9
9
9
7
9
8
7
8
5
8
7
8
5
8
9
8
10
8
9
8
8
8
9
8
10
8
9
8
8
6
4
9
8
6
4
9
9
7
13
7
10
10
5
10
10
9
10
7
6
6
5
7
8
7
4
9
9
7
4
9
9
7
15
8
11
10
5
10
10
9
10
6
11
10
9
6
5
6
8
8
8
8
8
9
16
11
11
11
8
14
8
9
30
11
8
11
10
10
22
11
8
6
8
6
8
6
10
8
6
8
6
8
6
10
8
6
8
6
8
6
11
8
6
14
8
6
11
8
6
11
4
8
6
11
9
6
9
6
9
6
11
2
32
8
3
4
6
4
5
9
8
7
7
12
9
6
7
4
7
7
5
7
7
7
6
4
5
9
8
7
8
12
9
6
7
4
7
6
5
8
12
9
6
7
4
7
6
5
8
8
6
8
13
8
7
8
12
12
13
12
5
9
6
8
12
8
8
8
12
3
11
14
12
5
12
13
12
6
7
7
7
8
5
4
8
5
4
7
5
12
5
5
9
5
4
6
10
7
3
7
10
4
3
3
2
8
5
5
8
11
10
12
6
6
9
4
4
5
9
8
7
8
6
3
7
4
3
6
7
6
9
4
10
5
13
12
12
4
8
4
8
14
11
4
13
4
11
4
13
12
5
5
8
7
8
6
6
5
5
8
7
8
6
7
11
5
6
5
8
11
5
6
5
8
5
5
8
7
8
7
7
11
5
6
5
8
11
5
6
5
8
6
6
6
8
7
7
7
7
13
5
6
5
8
11
5
6
5
13
9
11
10
8
8
11
10
8
9
11
10
8
7
10
10
8
8
10
10
8
9
11
10
8
9
9
6
5
6
5
6
7
6
6
5
5
15
5
7
7
6
6
5
6
5
6
7
6
6
5
5
15
5
7
8
6
5
5
15
5
7
8
6
14
6
6
8
6
6
6
8
6
5
5
3
3
5
5
5
3
3
5
6
6
8
6
6
6
8
6
12
14
14
13
13
13
14
12
12
14
13
13
13
14
14
13
13
13
14
12
12
14
13
13
13
14
14
13
12
14
13
13
12
14
14
13
13
4
5
4
4
6
4
6
4
4
7
7
8
13
10
7
9
14
10
4
6
4
4
7
8
9
13
10
7
8
13
10
7
9
13
10
7
9
13
10
9
10
9
12
8
10
10
10
8
8
8
8
5
11
8
5
8
5
10
8
5
8
5
10
10
10
10
8
10
10
10
8
8
8
8
5
11
8
5
8
5
10
8
5
8
5
10
4
4
7
6
2
7
7
6
5
8
12
5
10
8
5
8
5
10
10
14
14
14
14
14
15
14
15
10
9
10
9
10
9
10
7
10
19
9
10
9
10
9
14
14
14
14
14
15
14
14
11
9
10
9
10
9
10
9
10
9
10
9
10
9
10
9
10
8
5
12
11
12
7
4
9
9
6
10
8
5
9
7
6
7
5
4
12
12
5
7
6
4
9
9
6
11
8
4
6
4
6
7
7
4
9
8
10
6
8
11
4
7
8
7
5
5
8
9
9
10
8
9
9
10
6
7
7
6
6
7
21
9
10
9
8
9
9
10
8
10
8
9
14
7
13
14
6
6
6
7
6
6
6
6
6
8
9
9
9
9
9
9
9
10
6
9
9
9
6
13
14
16
15
14
10
7
9
9
9
6
13
14
16
15
14
10
7
9
9
10
10
9
9
3
10
7
9
2
8
5
8
7
6
6
9
8
6
7
9
9
9
10
5
8
7
6
6
9
8
6
7
9
9
8
10
5
8
8
10
5
8
6
6
9
8
6
6
9
9
6
6
9
8
5
7
9
9
10
11
10
12
9
11
11
8
10
12
10
12
9
10
10
9
9
11
9
15
10
11
15
4
10
9
10
8
9
9
14
7
10
9
10
8
10
9
14
8
7
2
6
3
9
9
5
5
13
9
5
5
8
6
6
6
6
6
6
9
9
9
5
5
13
9
5
5
8
6
6
6
6
6
6
9
6
6
6
6
6
6
6
10
4
7
4
5
3
11
10
7
9
11
12
10
6
9
11
3
11
6
3
9
3
11
11
6
4
8
3
7
4
8
6
8
10
6
11
12
10
12
12
14
10
10
8
12
10
10
8
11
6
8
10
6
11
12
10
12
12
12
10
10
8
12
10
10
8
12
10
10
8
6
6
6
6
8
9
9
9
8
9
9
7
9
6
9
6
9
7
9
6
9
6
5
9
6
6
6
6
6
8
10
9
7
9
6
9
6
9
7
9
6
9
6
5
9
6
6
6
6
6
6
9
8
9
9
8
10
8
8
7
9
11
10
6
6
10
10
5
9
4
6
7
12
5
9
9
8
10
8
8
6
8
11
10
6
6
10
10
5
9
4
6
7
8
6
8
10
11
10
12
10
10
5
9
10
10
6
6
10
10
5
9
4
6
7
10
10
6
6
10
10
5
9
4
6
7
11
11
6
7
8
10
11
12
10
10
11
11
6
7
8
10
11
12
9
10
11
11
6
7
8
10
11
12
10
10
11
12
9
10
10
9
9
8
8
9
9
8
9
9
9
10
9
10
9
9
7
9
9
8
8
9
9
8
9
9
9
10
9
10
9
9
8
9
9
10
9
9
9
10
9
9
9
9
10
9
10
9
10
9
9
9
10
9
10
9
10
9
9
9
10
9
7
9
8
6
7
7
9
8
6
7
11
8
11
9
9
13
10
5
7
10
7
7
7
11
8
11
9
9
13
10
8
10
7
9
9
10
7
9
7
11
8
9
9
9
9
9
9
9
8
8
8
10
7
8
9
11
7
9
9
9
9
9
9
9
8
9
9
9
8
8
12
11
14
9
11
12
14
10
11
12
15
16
12
11
15
11
10
12
15
11
11
12
15
17
9
8
10
7
10
12
15
11
11
14
15
17
14
16
17
15
10
15
12
10
12
12
9
17
16
12
15
12
10
12
12
9
12
9
5
12
10
12
14
9
9
9
9
5
5
7
9
10
5
7
9
5
5
4
11
5
9
12
9
9
5
7
9
5
5
4
11
5
9
12
5
5
4
12
5
9
12
11
4
6
9
4
6
10
4
6
9
4
6
10
9
11
10
9
9
11
10
9
4
6
9
4
6
10
4
6
9
4
6
10
9
11
10
9
9
11
10
9
3
3
10
11
11
12
14
10
10
11
10
11
11
11
15
10
10
11
10
11
14
10
10
11
10
11
3
7
6
6
7
4
6
6
6
9
6
7
8
13
7
9
8
9
7
9
5
8
7
6
6
7
6
6
6
6
9
6
7
7
8
10
7
9
8
9
7
8
5
13
7
7
6
4
6
7
9
8
9
7
9
5
8
9
7
9
7
9
7
8
9
8
9
11
10
10
8
10
10
10
8
5
9
7
9
7
9
8
8
9
8
9
11
10
10
8
10
10
10
9
6
13
17
9
11
10
8
10
12
10
10
7
5
6
8
11
6
8
9
10
14
7
9
12
6
8
12
7
6
8
10
6
8
9
10
14
7
9
12
6
8
12
7
8
12
6
8
12
7
7
7
7
7
9
8
13
8
11
8
13
9
13
11
6
6
14
13
11
6
6
11
9
8
13
9
13
11
6
6
14
13
11
6
6
10
13
12
6
6
14
13
11
6
6
10
9
8
10
7
6
11
9
14
7
6
12
7
5
7
8
9
8
8
9
13
10
11
10
10
11
10
10
8
12
10
10
12
7
8
10
8
8
9
13
10
11
10
10
11
10
10
8
12
10
10
12
12
10
10
8
12
10
10
12
8
6
6
6
7
7
8
9
9
3
6
4
8
6
10
5
7
8
7
4
8
7
7
7
5
7
4
5
6
3
6
3
8
6
9
5
7
8
7
4
8
7
7
7
5
7
4
5
6
9
4
7
8
8
7
6
5
7
8
8
6
7
4
8
4
4
5
3
2
5
3
2
5
3
2
5
6
8
8
9
8
9
7
7
6
7
11
11
11
10
10
11
4
5
3
2
5
3
2
5
3
2
5
3
4
5
3
2
5
3
2
5
3
2
5
3
12
9
11
10
10
10
11
10
6
4
6
5
10
13
6
6
5
10
13
7
12
8
11
12
5
9
5
10
6
6
7
13
8
12
7
7
14
7
8
11
13
15
8
13
14
14
8
11
13
14
7
9
6
10
12
10
12
10
12
10
12
10
12
10
11
9
6
11
6
5
9
6
8
6
5
9
7
9
6
5
10
5
9
7
5
10
6
10
6
5
10
5
10
7
5
10
7
8
6
5
10
8
9
6
5
8
3
8
9
5
7
9
3
8
9
5
7
9
8
6
4
8
8
7
4
7
3
8
9
5
7
9
8
6
4
8
8
7
4
7
8
6
4
8
8
6
4
7
9
9
11
9
9
9
10
9
8
12
11
12
9
12
13
12
9
9
11
9
8
12
12
12
9
12
13
12
8
12
12
12
9
12
13
12
14
11
13
13
14
11
14
14
14
12
14
13
14
11
14
13
14
8
5
8
5
7
8
13
11
11
11
10
8
5
8
5
7
7
8
7
11
11
11
10
11
11
11
10
11
11
11
10
8
5
8
5
8
5
8
9
9
8
10
9
7
7
8
6
8
7
7
11
10
9
10
8
7
8
6
8
7
7
11
11
10
12
13
8
6
8
7
7
10
10
9
12
10
3
7
9
10
9
8
6
8
9
3
7
9
11
9
8
6
8
9
8
6
8
9
8
6
8
9
8
6
8
9
8
7
8
9
8
7
8
9
5
7
9
12
12
9
6
11
12
10
5
10
9
7
8
11
13
9
5
10
10
7
6
7
9
10
7
8
12
8
12
6
10
12
13
9
9
10
7
6
7
10
10
7
8
7
9
7
7
12
8
7
12
8
9
6
7
13
9
8
6
10
8
9
6
6
6
6
8
9
9
6
8
8
9
7
8
9
8
9
8
9
8
9
10
10
10
7
7
5
8
10
10
5
4
12
10
10
8
6
5
4
12
6
7
10
10
10
7
7
5
8
11
10
5
5
12
10
10
8
6
5
4
12
6
7
11
10
4
6
9
11
9
7
7
7
8
7
9
7
8
7
9
7
8
10
10
9
11
9
9
9
8
8
4
8
8
4
9
8
4
8
8
4
8
8
4
8
8
4
9
8
4
8
8
4
8
7
9
7
8
7
9
7
9
7
4
4
7
8
7
8
7
4
9
8
7
4
10
9
7
7
5
11
6
6
12
6
5
6
8
7
6
9
10
12
8
6
10
8
4
10
9
7
6
5
11
6
6
12
6
5
6
8
7
6
9
10
12
8
6
10
9
5
6
8
8
6
9
11
12
8
6
10
8
8
6
8
7
11
9
11
7
8
6
8
7
11
8
12
7
8
6
8
7
11
9
11
7
6
8
13
11
12
9
9
8
9
7
7
10
12
9
13
11
12
10
9
8
9
7
7
11
12
9
7
12
12
9
9
8
6
8
8
6
8
5
7
7
7
8
7
8
7
9
8
7
7
7
8
7
7
5
7
7
7
8
7
8
7
9
8
7
7
7
8
7
7
3
11
8
8
8
8
8
8
9
9
8
3
10
8
3
10
5
14
6
10
14
5
9
7
7
13
7
8
8
7
3
10
8
8
8
8
8
8
8
9
8
3
10
8
3
10
5
9
13
9
14
7
13
9
11
10
10
6
6
9
9
6
6
9
9
13
9
14
7
13
9
11
10
9
6
6
9
9
6
6
9
9
6
9
9
6
6
9
9
6
10
6
13
13
2
8
9
9
7
14
14
13
13
10
10
12
13
10
6
9
9
9
8
13
14
16
13
10
9
12
13
10
6
10
10
11
7
13
12
11
7
3
8
3
7
7
7
7
5
10
9
10
11
8
7
7
5
8
7
10
3
8
3
7
6
7
12
10
9
10
6
5
10
9
10
6
5
3
8
3
7
6
7
12
5
6
6
6
5
6
5
7
12
14
17
12
8
8
13
8
9
5
6
6
6
5
6
5
7
12
14
17
12
8
8
13
8
9
8
9
9
8
9
9
13
11
13
8
7
7
7
7
7
11
9
12
9
10
8
9
9
10
8
9
9
8
9
9
13
11
13
8
7
7
7
7
7
11
9
12
9
11
8
9
9
10
9
11
9
8
9
7
8
8
8
7
8
7
7
8
9
8
7
7
7
8
9
9
10
7
8
8
8
7
9
7
7
8
9
8
7
7
7
8
8
9
10
7
7
8
9
8
7
7
7
8
8
9
10
6
8
6
12
6
8
6
12
10
12
12
6
8
6
12
6
8
6
12
10
12
12
10
12
12
7
8
6
12
6
7
11
10
6
7
10
9
6
6
10
6
8
7
10
9
8
6
8
6
6
8
7
9
8
7
9
6
7
9
8
8
8
10
8
8
8
9
9
8
8
9
9
9
10
10
8
8
10
9
9
8
8
9
9
8
8
9
8
8
10
10
12
10
9
11
8
10
10
11
10
7
8
6
7
7
9
6
6
10
10
11
10
7
8
6
7
7
9
6
6
7
8
6
7
8
8
6
6
5
6
5
5
5
7
6
7
11
4
9
9
4
10
5
6
5
5
5
7
6
7
11
4
9
9
4
10
11
4
9
9
4
10
4
9
12
12
7
8
8
6
12
6
6
8
8
7
6
8
6
6
6
8
11
6
5
8
6
6
6
8
11
6
5
8
6
7
5
7
8
8
9
13
8
8
8
6
9
10
8
9
6
5
11
10
6
6
6
10
7
6
9
10
7
6
11
10
12
10
9
6
5
12
8
7
6
7
10
6
6
9
10
7
6
11
7
7
6
9
10
7
6
7
9
9
7
7
9
9
7
7
7
11
9
7
8
9
7
7
7
10
8
6
6
8
6
6
8
10
8
9
9
7
7
7
11
8
7
8
9
8
6
6
7
7
6
8
10
5
7
7
6
11
10
7
12
12
7
8
12
12
7
10
13
6
6
6
8
14
7
8
8
14
6
6
6
9
12
8
7
8
13
12
7
7
12
13
7
8
14
6
6
5
9
14
7
8
9
13
6
6
6
8
14
7
7
7
7
7
7
7
7
7
7
7
5
7
7
11
6
9
7
9
7
4
5
6
4
7
7
7
5
7
6
10
2
6
9
7
9
7
4
5
6
4
5
6
9
7
9
7
4
5
6
4
6
4
11
7
10
7
13
7
13
7
8
8
11
10
8
8
11
12
5
12
7
13
7
8
8
11
10
8
8
12
11
5
7
8
11
10
8
8
12
12
12
4
8
7
10
4
7
7
8
7
8
7
9
11
7
7
8
5
7
12
5
7
20
7
7
8
7
8
6
9
18
7
8
6
6
15
11
7
7
8
5
7
7
7
10
5
8
8
5
7
5
6
6
7
6
7
6
7
6
7
8
5
8
5
8
8
7
8
5
8
5
8
8
8
6
7
6
7
6
7
6
7
8
5
8
5
8
8
7
8
5
8
5
8
8
7
8
5
8
5
8
8
7
7
11
12
12
11
11
12
12
11
12
12
12
11
11
12
12
11
12
12
12
11
12
12
12
11
12
12
12
12
12
9
9
9
9
9
9
9
9
10
7
9
10
7
9
9
9
9
9
9
9
9
9
10
7
9
10
7
9
10
7
9
9
7
9
9
9
9
9
3
6
3
7
6
5
5
5
4
3
6
3
6
7
6
5
5
2
6
4
5
6
4
5
6
4
5
5
7
4
6
2
3
6
3
6
7
6
5
5
2
6
4
5
6
4
5
6
4
5
5
7
4
6
2
6
4
5
6
4
5
6
4
5
5
7
4
6
2
11
11
11
9
10
11
10
9
7
6
6
12
5
10
10
11
11
9
7
6
6
12
5
10
6
7
6
6
9
8
4
10
7
6
6
8
9
8
4
9
5
8
5
15
6
10
7
6
6
7
6
7
9
8
4
9
7
7
6
8
10
8
4
8
5
9
5
15
6
10
7
6
5
9
4
15
6
10
7
6
5
9
5
15
6
10
7
6
11
7
4
7
6
5
7
6
4
7
6
5
7
9
6
7
9
6
7
6
4
7
6
5
7
9
6
7
9
6
7
9
6
7
9
6
7
3
8
7
3
11
11
12
13
10
10
12
13
4
12
3
12
12
12
13
9
10
12
13
4
12
6
6
7
7
12
13
4
7
4
8
2
6
7
5
7
6
6
9
5
7
12
7
6
6
6
7
4
8
2
6
7
5
7
6
6
9
5
7
12
7
6
6
5
7
5
8
6
6
9
7
8
8
8
4
6
4
4
4
5
8
5
3
3
9
10
10
3
3
8
5
6
4
5
9
5
9
6
6
8
9
5
9
6
6
8
6
3
3
8
5
6
4
5
9
5
9
6
6
9
9
5
9
6
6
8
6
9
5
9
6
6
8
9
5
9
6
6
8
7
10
6
7
7
10
17
8
8
10
6
11
11
5
24
6
19
8
10
6
9
9
5
9
9
16
9
9
6
9
9
17
9
9
6
9
9
17
11
7
9
12
10
8
10
10
12
10
8
7
7
7
8
6
10
7
7
7
7
7
7
7
9
12
10
8
10
10
12
10
7
7
7
7
8
6
10
7
7
7
7
7
7
10
11
10
8
10
7
7
7
7
8
6
10
7
7
7
7
7
8
12
7
12
9
11
9
13
11
12
9
12
9
13
7
5
8
8
11
9
13
11
12
9
12
9
12
9
12
8
12
9
12
8
12
9
12
8
8
6
7
6
7
6
7
8
9
5
5
6
9
5
5
8
7
5
8
5
5
8
6
6
6
4
6
7
8
9
5
5
6
9
5
5
8
7
5
8
5
5
8
6
6
6
4
5
5
8
7
5
8
5
5
8
6
6
6
4
8
6
6
6
4
9
4
8
8
6
6
6
4
9
4
6
5
5
6
5
5
7
5
5
7
5
5
7
8
6
6
6
4
9
4
6
5
5
6
5
5
7
5
5
7
5
5
7
5
5
6
5
5
7
5
5
6
5
5
7
10
7
10
7
10
7
9
7
8
6
8
7
10
7
10
7
10
7
9
7
8
6
8
7
8
6
8
7
8
6
8
7
8
6
8
7
8
6
8
7
12
10
15
2
11
10
15
11
11
8
11
12
12
12
10
12
12
12
5
11
11
8
12
12
12
12
10
12
12
12
5
12
12
12
5
7
9
10
6
7
10
9
9
9
9
9
9
9
9
10
9
11
7
7
9
6
7
13
11
9
9
9
10
12
11
7
7
9
6
7
12
8
6
8
6
7
7
8
7
7
6
7
13
7
6
8
7
7
6
8
7
6
7
6
12
7
6
8
8
8
8
6
9
7
6
8
8
7
6
8
9
6
8
6
12
7
6
9
8
8
8
6
9
7
6
9
8
8
8
6
9
7
8
5
8
5
11
11
8
5
8
5
11
11
7
8
7
8
8
5
8
5
11
11
8
5
8
5
11
11
7
8
7
8
8
5
8
5
11
11
7
8
7
8
7
8
7
8
7
8
7
8
5
5
10
9
3
5
5
5
5
9
4
3
13
3
13
3
13
8
6
5
5
5
5
9
3
5
5
5
5
9
4
3
13
3
13
3
13
8
6
6
4
13
3
13
3
13
8
6
10
9
10
9
3
4
8
4
3
7
10
9
10
9
3
4
8
4
3
7
3
4
8
4
3
7
4
9
7
6
9
10
20
3
11
3
11
3
11
9
9
8
6
9
10
11
9
3
12
3
11
3
11
6
3
3
8
4
6
3
7
7
7
7
12
12
7
7
7
7
13
12
11
11
11
11
7
7
7
7
13
12
11
11
11
11
11
11
11
11
11
11
4
11
5
11
4
11
4
6
9
6
8
7
9
6
9
11
4
11
4
6
9
6
8
7
9
6
9
6
9
6
8
7
9
6
9
6
9
11
11
9
12
11
11
8
11
11
12
11
13
11
9
12
11
8
10
12
12
11
13
13
12
11
15
11
5
6
7
7
4
7
10
5
6
7
7
4
10
4
6
10
10
11
10
11
11
10
10
6
6
7
7
6
6
7
7
6
8
6
6
6
7
6
7
6
6
6
5
7
6
6
5
6
6
7
7
6
6
7
6
6
7
6
6
6
6
6
7
6
5
6
5
7
7
6
5
11
9
11
8
7
8
7
7
10
10
10
8
11
8
11
7
7
7
8
7
10
11
10
8
10
11
9
7
15
14
15
15
13
11
14
12
11
14
11
11
11
14
11
16
13
11
14
12
11
14
11
11
11
14
11
16
11
14
11
11
11
14
11
16
8
7
13
8
14
14
7
9
7
8
7
7
6
8
6
9
7
9
8
9
7
8
7
7
6
9
7
7
6
7
7
7
6
9
7
8
6
9
10
9
8
9
9
9
7
9
8
5
13
6
6
8
6
6
7
6
6
8
6
6
7
9
10
9
8
9
9
9
7
9
8
5
13
6
6
8
6
6
7
6
6
8
6
6
7
8
9
10
9
9
14
9
9
8
10
9
9
8
11
8
9
11
9
9
6
8
9
9
8
10
9
9
7
11
21
10
9
10
15
10
9
8
11
10
9
9
11
49
8
4
7
7
7
8
7
7
8
7
6
5
6
5
6
7
6
5
6
5
6
7
7
8
8
9
8
7
7
7
6
5
6
5
6
7
6
5
6
5
6
7
6
5
6
6
6
9
8
5
6
5
6
7
8
12
8
12
8
12
8
12
14
13
14
12
8
12
8
12
14
13
14
12
14
13
14
12
12
7
10
5
6
7
12
5
6
7
9
7
5
5
10
10
6
8
7
7
5
10
6
9
7
12
5
6
8
9
8
5
6
12
10
6
8
7
7
5
10
6
9
8
7
10
5
10
12
6
9
5
8
7
9
8
8
4
6
9
9
7
4
6
6
9
5
7
4
4
9
5
7
4
6
8
13
12
11
12
10
12
4
7
9
4
6
7
8
6
7
4
4
8
6
7
5
8
7
13
12
11
12
10
12
4
6
12
13
11
12
10
12
4
10
8
7
8
8
7
9
7
7
7
6
8
7
6
5
6
6
6
4
7
6
3
7
9
8
6
8
9
7
6
7
7
9
6
6
5
6
6
6
5
6
6
3
4
5
6
7
5
5
6
5
12
10
10
6
5
5
11
9
6
11
7
10
9
5
10
6
6
11
12
6
12
10
7
10
9
5
10
6
6
10
6
6
11
7
10
9
5
10
6
6
10
6
6
10
5
6
5
9
5
7
5
7
9
8
4
8
11
5
10
9
5
7
9
8
5
8
11
4
10
10
9
9
12
8
4
8
12
4
10
9
5
8
11
9
6
9
5
9
5
7
12
13
12
8
13
12
7
10
17
14
15
4
4
16
14
15
4
12
13
12
8
13
12
6
4
7
17
14
15
4
4
16
14
15
4
15
14
15
4
4
16
14
15
4
9
9
5
5
9
9
9
5
6
9
6
5
7
5
5
6
8
5
7
5
7
5
5
6
8
5
9
9
5
6
9
5
5
7
5
5
5
7
5
7
5
7
5
6
6
8
5
5
5
7
5
5
6
7
5
7
5
7
5
6
6
8
5
8
5
10
9
10
8
10
11
12
9
8
14
8
10
10
9
10
8
10
11
12
9
8
14
8
10
8
13
8
10
9
12
9
10
9
13
9
12
10
9
9
8
9
12
10
13
11
11
11
8
9
9
9
9
11
11
11
8
4
8
5
13
6
10
9
8
5
8
5
6
10
9
8
5
8
5
10
8
8
5
9
3
11
7
3
10
4
10
4
9
5
8
5
6
10
9
8
5
8
5
6
10
9
8
5
8
5
10
8
8
5
9
4
10
7
3
9
5
8
5
10
9
8
5
8
5
10
8
8
5
9
3
11
10
11
10
7
5
7
5
7
5
7
5
11
6
7
7
6
9
4
6
12
4
8
9
7
5
7
5
7
5
7
5
11
6
7
7
6
9
4
6
11
4
8
11
4
6
11
4
8
12
4
8
10
2
2
6
6
6
6
6
6
6
6
7
8
7
8
6
8
9
4
6
4
4
4
6
3
6
5
5
5
6
6
6
6
6
6
6
6
7
8
7
8
6
8
9
4
6
4
4
4
6
3
6
5
5
5
5
5
5
5
4
6
4
4
4
6
3
13
13
14
10
9
9
8
9
13
11
8
10
8
9
14
10
14
13
14
10
9
9
8
9
13
13
8
10
8
9
13
12
9
10
8
9
13
12
9
9
9
10
5
9
10
10
5
7
6
4
6
4
6
4
6
9
9
10
5
9
10
10
5
7
6
4
6
4
6
4
6
4
6
4
6
4
6
4
6
8
9
8
5
6
8
9
8
5
7
9
7
8
5
7
9
6
8
5
8
8
9
8
5
6
8
9
8
5
7
9
7
8
5
7
9
6
8
5
8
6
7
9
10
9
7
8
5
7
9
6
8
5
8
8
10
10
11
8
11
9
11
4
10
7
4
10
7
8
10
10
11
4
10
7
4
10
7
4
12
6
4
10
6
5
4
6
3
4
10
7
4
10
7
4
3
6
3
7
12
9
11
8
5
9
10
11
11
10
10
10
11
10
8
10
9
10
8
10
10
10
10
11
11
10
10
10
11
10
8
10
9
10
8
10
10
10
6
6
13
12
11
11
11
12
14
15
15
20
15
13
15
15
13
20
15
20
15
8
9
9
9
8
9
10
9
12
12
13
10
12
12
13
10
8
11
8
10
8
9
9
9
8
9
10
9
12
12
13
10
12
12
13
10
8
11
8
10
8
11
8
10
11
12
11
10
6
6
7
6
7
6
7
8
9
11
10
6
6
7
6
7
6
7
8
9
15
8
8
6
7
6
7
6
7
9
9
9
11
5
7
5
7
5
7
7
8
7
7
5
7
7
7
7
7
9
9
7
7
9
10
8
11
6
7
5
7
7
7
7
7
9
9
7
7
9
10
8
11
9
9
7
7
9
10
8
11
9
9
7
7
9
10
8
11
12
2
7
6
6
12
7
7
7
7
3
7
5
13
7
7
6
5
3
11
10
6
8
6
8
6
7
7
5
6
6
11
10
6
8
6
8
6
7
7
5
6
10
6
12
7
7
7
7
3
6
9
7
3
3
6
10
3
9
8
3
3
6
5
6
5
7
5
7
6
8
6
4
3
9
8
3
3
6
5
7
6
7
5
7
6
8
6
7
6
8
6
4
6
4
7
8
9
4
6
10
8
6
3
11
3
9
8
4
9
6
8
10
4
4
6
4
7
8
9
4
6
10
8
6
4
8
6
7
4
8
6
8
3
9
6
8
10
4
5
6
6
6
4
7
8
9
4
6
10
8
6
8
8
6
4
6
4
7
8
9
4
6
10
9
6
5
9
8
9
8
6
8
9
4
6
10
9
6
4
6
12
12
8
9
11
12
7
8
9
8
7
9
9
10
12
6
8
11
13
6
9
12
6
9
8
9
7
9
9
10
12
6
9
11
12
5
10
8
11
12
7
9
11
7
7
7
9
11
8
7
7
10
11
10
7
5
11
11
9
10
7
7
8
8
10
10
8
9
5
5
6
5
10
5
4
5
7
8
13
8
5
5
5
8
10
5
6
10
10
9
9
5
5
6
5
10
5
4
5
7
7
13
8
5
5
5
8
10
5
6
6
5
11
7
4
8
7
13
11
11
11
5
8
7
13
12
11
11
5
7
9
8
5
11
7
5
8
8
5
11
7
5
8
7
5
7
8
5
11
7
5
8
8
5
11
7
5
8
7
5
7
6
10
13
4
11
9
7
3
10
3
10
9
9
7
5
6
10
6
11
7
10
7
7
3
10
11
8
10
4
11
15
5
32
11
8
10
8
5
9
10
4
12
4
8
9
9
9
11
9
9
9
11
11
12
9
9
11
11
9
11
9
9
9
11
9
9
9
11
12
12
9
9
12
10
9
9
11
11
9
8
11
10
9
12
13
13
12
8
13
13
12
8
9
10
10
10
9
10
10
9
14
13
12
8
9
10
10
10
9
10
10
9
10
10
10
10
9
10
10
9
10
10
10
8
10
10
12
7
7
6
6
11
6
7
6
6
6
9
6
6
9
10
12
7
7
6
6
11
6
7
7
7
6
9
7
6
9
6
6
9
9
6
8
11
8
6
8
11
8
4
12
12
6
6
6
4
12
12
6
7
7
6
8
11
8
4
12
12
6
6
6
4
12
12
6
7
7
4
12
12
6
6
6
6
12
12
7
7
7
12
8
9
13
6
5
13
10
8
6
8
8
12
8
9
13
6
5
13
10
8
6
8
8
8
8
11
7
11
7
11
9
11
7
11
7
10
8
12
8
10
9
11
8
11
7
10
8
12
8
10
9
12
8
10
8
10
9
8
8
10
11
8
8
10
9
8
9
11
13
8
9
10
12
8
8
10
9
8
9
11
13
8
9
10
12
10
20
10
8
9
11
13
8
9
10
8
8
6
6
6
6
8
8
6
6
6
5
8
8
8
9
8
8
8
9
8
8
5
6
6
5
8
8
8
9
8
8
8
9
8
8
8
9
8
8
8
9
8
9
3
7
10
8
9
10
10
8
9
7
6
10
6
3
8
8
11
6
9
6
7
8
10
10
8
9
7
6
10
9
8
8
11
6
9
6
8
5
5
6
8
5
5
6
8
9
9
8
9
5
5
6
7
5
5
7
8
7
8
7
8
7
8
7
8
5
5
6
7
7
8
11
6
5
11
6
5
7
9
7
6
6
8
8
4
7
5
10
6
5
3
9
6
5
7
8
13
6
11
7
4
7
5
21
7
4
9
7
10
6
4
7
5
6
9
7
4
7
5
7
5
7
3
7
3
5
5
7
5
7
10
12
4
11
3
10
3
6
4
7
4
11
3
10
3
9
7
5
7
5
7
10
12
4
11
3
10
3
6
4
7
4
11
3
10
3
9
7
4
11
3
10
3
6
4
7
5
11
3
10
3
9
7
8
9
17
8
8
9
17
11
12
11
7
5
7
5
7
5
7
5
7
9
7
10
8
9
8
11
12
11
7
5
7
5
7
5
7
5
7
5
7
5
7
5
7
5
7
10
7
5
10
9
11
10
10
5
7
5
7
9
5
5
8
5
8
9
10
9
11
10
10
5
7
5
7
9
5
5
8
5
8
9
6
5
3
5
7
5
7
9
5
5
8
5
8
9
6
5
8
9
8
10
8
6
10
8
13
12
11
6
5
11
12
6
12
8
10
9
13
9
6
10
8
13
12
11
6
5
11
12
6
12
12
12
11
6
5
11
12
6
12
2
8
9
6
9
2
8
9
6
9
5
6
10
5
6
4
7
6
6
11
5
7
4
11
2
8
9
6
9
5
6
10
5
7
4
7
6
6
11
5
7
4
11
7
8
6
4
6
6
10
5
7
4
7
6
6
10
5
7
4
12
4
10
17
15
17
15
9
10
11
6
9
9
14
17
15
17
15
9
10
11
6
8
9
16
9
10
9
6
10
8
8
8
8
8
8
6
6
8
12
11
6
7
12
11
6
7
8
8
8
8
8
6
6
8
12
11
6
7
12
11
6
7
4
5
8
11
11
6
7
11
11
7
7
9
9
5
12
7
9
7
10
10
7
9
9
5
13
7
9
7
10
10
7
7
9
7
10
10
7
8
4
8
11
9
8
7
12
11
8
11
7
10
8
11
6
11
9
13
13
5
4
5
6
5
5
5
6
8
5
2
11
6
10
8
10
7
11
8
13
13
5
4
5
6
5
5
5
5
8
5
7
11
10
9
7
11
10
9
7
7
10
8
16
5
15
5
7
7
16
5
7
11
10
9
8
7
11
8
16
5
15
5
7
7
16
6
19
5
15
6
7
8
16
5
11
10
12
12
11
13
12
12
11
12
11
9
8
9
9
8
7
9
12
12
11
12
11
9
8
9
9
8
7
9
11
9
8
9
9
8
7
9
6
11
9
12
11
11
11
16
15
11
10
12
11
12
10
13
14
14
11
14
10
4
10
15
11
15
8
8
7
6
8
9
6
8
8
10
15
11
14
9
8
7
6
8
9
6
8
8
8
7
6
8
9
6
8
8
7
5
7
5
5
7
4
6
7
6
6
7
4
5
5
11
4
4
3
6
7
6
3
5
5
7
5
5
8
5
6
7
6
6
10
4
5
5
11
4
4
3
6
7
6
3
7
4
5
5
11
5
3
8
7
4
7
4
10
10
11
11
11
10
11
10
11
10
11
10
10
12
10
10
10
10
11
10
11
10
11
10
10
11
11
10
5
6
5
4
2
5
8
6
3
4
7
8
10
4
5
5
4
4
7
5
10
7
4
8
7
12
7
5
5
4
4
7
8
10
4
5
5
4
4
8
5
10
7
4
8
7
12
12
5
4
7
5
10
7
4
8
8
12
7
5
9
2
7
4
7
4
9
2
7
3
7
4
7
3
9
4
9
6
9
5
10
7
7
6
8
5
10
4
9
6
8
5
6
6
9
3
7
4
8
4
8
5
10
5
10
6
7
5
8
6
9
5
9
7
7
4
7
6
9
4
9
7
8
6
8
6
10
4
10
7
8
4
6
5
4
7
3
5
8
6
8
5
5
6
3
5
8
6
9
9
5
4
11
6
7
4
5
9
4
5
6
6
7
4
13
6
3
5
8
14
5
10
4
5
6
6
6
4
5
8
6
8
6
6
7
4
8
4
5
6
6
7
18
5
10
5
11
5
10
5
11
5
4
5
9
10
6
7
7
7
7
7
5
8
7
7
7
7
5
6
10
5
11
5
10
5
11
5
4
5
9
10
6
7
7
7
7
7
5
8
7
7
7
7
5
6
7
7
7
7
7
5
8
7
7
7
7
5
6
8
9
8
9
10
10
10
6
11
10
10
10
8
9
8
9
10
10
10
6
11
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
8
9
10
8
8
8
12
8
11
10
12
10
10
10
12
9
9
8
11
8
8
8
11
8
10
10
11
11
10
11
10
10
11
11
10
11
9
11
12
9
10
9
12
11
11
10
14
10
25
13
9
10
12
10
11
10
13
11
13
13
13
13
13
11
7
7
7
5
9
8
7
7
7
7
7
9
11
11
13
6
6
11
11
14
13
7
7
6
8
7
6
9
12
11
14
6
6
11
12
14
13
7
7
10
14
12
16
5
5
5
5
10
6
5
5
6
10
6
6
6
8
5
7
5
5
5
10
6
5
5
6
9
6
6
6
8
5
7
6
6
8
5
9
10
11
6
6
10
10
10
6
6
9
5
5
5
5
7
7
10
6
7
7
10
6
6
10
10
6
6
9
5
5
5
5
7
7
10
6
7
7
10
6
6
6
7
6
7
6
7
6
7
6
7
6
7
6
8
7
7
10
6
7
7
10
6
6
9
11
11
10
10
10
11
10
11
11
10
10
11
11
10
12
9
11
11
10
10
10
11
10
11
11
10
10
11
11
10
12
10
10
10
10
11
11
11
15
8
8
8
6
7
7
10
7
8
7
8
7
7
6
11
7
8
8
8
6
7
7
10
7
8
7
8
7
8
7
8
7
7
6
11
7
5
6
10
6
6
9
5
6
10
6
6
9
7
8
7
6
7
8
12
5
6
10
6
6
8
5
6
10
6
6
9
5
6
10
6
6
9
7
8
7
6
7
7
12
5
6
10
6
6
8
6
6
6
6
4
5
5
5
4
12
12
5
9
3
11
13
4
9
5
7
5
6
5
5
5
5
4
12
12
5
9
3
12
12
4
8
13
11
5
9
3
12
12
4
8
5
8
4
9
11
4
7
8
13
12
9
8
11
6
8
5
14
12
14
11
4
14
9
8
10
7
8
5
12
13
12
6
8
4
12
12
3
11
9
12
9
11
9
11
10
11
8
11
9
10
8
11
9
11
9
12
9
11
9
11
10
11
8
10
9
10
8
11
9
9
10
11
9
6
8
10
11
8
6
8
4
9
9
11
9
9
9
11
12
10
11
9
6
8
10
11
9
6
8
4
10
9
11
10
9
9
11
13
9
9
11
10
10
10
11
5
7
6
7
6
8
11
5
9
10
7
7
5
7
6
7
6
8
11
5
9
10
7
7
8
9
11
5
9
10
7
7
7
7
7
7
8
7
7
7
7
8
7
8
7
8
8
8
7
5
7
7
8
12
8
8
9
19
7
6
9
6
8
14
7
8
5
8
8
8
9
15
6
9
6
8
7
10
9
7
6
9
6
14
13
16
13
14
13
9
6
9
11
17
8
8
9
8
14
13
9
6
9
11
16
8
9
9
8
11
16
13
17
8
9
9
8
8
7
8
10
3
5
5
9
3
6
6
9
8
7
8
10
3
5
5
9
3
6
6
9
13
11
15
3
5
5
9
3
6
6
8
3
5
5
9
3
6
6
10
6
6
5
7
6
6
5
4
3
7
7
7
7
9
5
5
6
6
6
5
7
6
6
5
4
3
7
7
7
7
9
5
5
6
10
7
5
10
8
10
8
11
5
7
5
10
7
6
12
13
10
7
5
10
7
6
13
11
8
9
10
8
9
9
8
10
12
12
12
11
8
9
10
8
9
9
9
10
12
12
12
11
2
2
7
7
9
7
7
9
9
8
12
8
8
13
8
6
10
8
8
12
8
8
14
7
6
5
5
8
6
4
8
9
9
8
6
9
6
5
8
5
5
8
9
9
8
6
9
5
10
7
8
9
10
10
9
10
12
3
7
6
10
12
4
12
12
9
10
10
9
12
6
10
7
7
10
12
4
11
6
6
9
12
12
4
12
7
6
9
11
6
6
8
4
4
4
5
4
4
4
5
4
4
4
5
4
4
4
5
3
11
5
7
8
10
4
6
6
7
10
10
10
5
7
10
10
3
11
5
9
7
10
4
6
6
7
10
10
10
5
7
10
10
4
4
4
5
4
4
4
5
4
4
4
5
4
4
4
5
4
6
6
7
10
10
10
5
7
10
10
6
7
6
7
7
7
7
4
7
6
8
5
5
5
6
6
6
7
8
5
5
5
7
6
6
7
6
7
7
7
7
4
7
6
8
5
5
5
6
6
6
7
8
5
5
5
7
6
6
7
6
7
7
7
7
4
6
7
6
7
7
7
7
4
6
7
6
7
7
7
7
4
6
7
6
7
7
7
7
4
5
6
5
6
5
6
6
7
6
4
5
6
4
4
6
6
6
6
9
7
6
4
4
5
6
6
7
6
4
5
6
4
4
6
6
6
6
9
7
6
4
5
6
5
6
6
9
8
6
4
5
6
4
5
9
9
9
9
9
9
10
10
9
9
9
9
9
9
9
9
9
9
10
10
10
9
10
10
9
9
10
9
6
7
6
8
7
7
7
6
8
6
9
7
7
8
10
10
10
4
10
10
10
5
6
8
6
9
7
7
8
10
10
10
4
10
10
10
5
10
10
10
4
10
10
10
5
6
7
6
9
13
12
12
12
10
11
11
4
14
12
13
12
13
12
11
6
8
12
10
11
11
13
11
14
12
13
11
12
6
8
4
11
10
12
12
12
10
11
11
11
12
12
12
5
7
5
7
5
5
10
10
8
7
11
16
7
7
3
5
7
5
7
5
5
10
19
8
10
15
8
7
3
5
5
10
11
9
7
10
16
8
7
3
9
4
10
9
8
9
5
9
8
11
4
5
3
5
3
7
3
7
7
8
3
7
9
7
6
9
4
10
9
8
9
5
9
8
11
4
5
3
5
3
7
3
7
7
8
3
7
9
8
5
7
8
9
3
7
9
7
3
12
12
13
10
12
12
13
11
7
10
7
8
7
10
7
11
24
13
10
12
12
13
11
7
10
7
8
7
10
7
11
7
10
7
8
7
10
7
7
7
10
7
7
10
5
5
6
6
6
11
7
7
17
17
5
5
8
4
6
10
7
7
7
3
3
6
5
6
6
6
10
8
4
11
7
7
7
6
9
5
5
5
8
9
11
6
11
9
5
7
6
13
5
5
8
9
11
6
3
6
9
9
11
6
10
9
11
8
10
9
11
14
12
4
10
8
10
12
4
11
9
11
10
9
11
14
12
4
10
8
10
11
4
13
10
11
12
4
10
8
10
11
4
12
10
12
7
7
7
7
7
7
7
7
7
8
12
8
9
7
12
7
7
7
12
7
7
7
7
7
7
7
7
7
7
8
12
8
8
8
12
7
7
7
12
7
9
7
12
7
7
7
13
7
12
8
7
5
9
5
5
3
5
4
5
9
4
5
4
5
13
12
13
12
7
6
10
5
5
3
5
4
5
9
4
5
4
4
13
11
11
11
11
11
11
12
7
5
6
2
7
5
11
8
8
8
8
12
8
11
7
7
4
7
5
6
2
7
7
11
8
8
8
8
13
9
11
7
7
4
3
3
8
6
9
8
8
8
9
8
10
8
7
3
7
7
5
7
7
7
8
7
8
7
7
6
7
6
7
9
4
6
7
7
6
8
8
7
8
7
7
7
7
6
7
9
4
6
7
11
12
3
5
8
6
6
10
4
6
6
7
7
6
7
9
4
5
8
6
7
8
11
10
11
9
13
10
7
8
12
13
10
13
12
13
10
12
5
7
13
8
13
8
11
8
5
10
13
13
10
13
12
13
10
12
5
10
13
10
13
12
13
10
12
5
12
5
8
10
8
7
10
8
10
4
11
10
6
6
7
6
8
8
11
10
4
12
10
9
4
11
4
10
6
6
6
7
6
8
8
8
10
8
7
10
12
8
6
14
7
13
8
7
14
7
15
11
11
13
12
12
12
13
12
7
7
14
7
15
11
11
13
12
12
12
13
12
7
7
10
13
13
12
7
8
8
5
6
8
8
5
5
7
5
4
5
8
5
8
5
8
5
5
6
10
5
5
7
5
5
6
9
5
6
7
8
5
5
6
5
6
5
6
5
7
8
5
6
7
8
5
5
6
5
6
10
8
29
8
9
9
9
9
8
9
9
9
10
8
17
16
10
8
9
8
9
9
10
8
10
9
8
9
8
10
17
11
9
9
8
8
10
10
12
9
12
10
13
11
6
7
7
5
11
6
6
7
7
5
11
6
11
10
14
11
6
7
6
5
10
6
6
7
7
5
11
11
11
10
14
10
10
10
14
10
8
8
16
8
8
16
7
10
10
14
10
8
8
15
8
8
14
8
8
14
8
8
17
14
12
12
8
13
14
12
10
4
6
13
7
3
6
13
7
13
14
12
10
4
6
13
7
3
6
13
7
3
6
12
7
3
6
13
7
4
5
4
8
5
6
8
8
6
9
4
5
4
8
5
6
10
7
6
6
3
6
5
8
7
9
12
4
7
10
7
6
6
3
9
12
11
9
7
6
10
6
5
8
7
8
6
7
7
7
7
7
7
7
8
7
5
12
12
12
6
6
8
5
7
7
7
8
7
7
8
7
7
5
12
12
12
6
6
8
5
7
5
12
11
12
6
6
8
5
8
7
9
7
8
7
9
6
8
8
10
7
8
7
9
6
8
7
9
6
8
8
10
7
8
8
10
7
11
7
9
8
10
9
8
11
9
11
10
12
12
11
10
12
12
8
10
11
12
13
10
11
12
7
13
7
4
5
8
4
6
8
8
9
6
9
4
9
2
6
4
5
6
8
5
6
8
8
10
6
6
9
4
9
2
6
4
6
8
10
3
6
4
6
4
18
3
8
2
8
3
11
10
6
11
9
6
5
9
9
10
11
10
6
5
10
9
6
5
9
9
10
10
9
6
5
7
6
7
6
9
7
7
6
7
7
7
6
10
7
9
16
14
8
8
8
8
7
7
7
6
10
7
9
16
14
9
8
9
8
16
14
17
14
9
8
8
8
5
5
7
8
7
5
5
8
8
8
4
5
6
4
4
6
5
5
4
5
5
4
6
4
5
5
5
7
8
7
5
5
8
8
8
4
5
6
4
4
6
5
5
4
5
5
4
6
4
5
4
5
6
4
4
6
5
5
4
5
6
4
6
4
5
13
12
11
2
7
9
11
12
9
12
7
9
11
12
9
12
13
12
11
5
7
9
11
12
9
12
7
9
11
12
9
12
10
8
10
7
9
12
12
9
12
12
9
6
8
6
7
7
7
11
6
9
7
7
7
6
7
7
5
8
10
5
8
5
6
9
7
6
8
6
11
6
8
10
5
8
5
8
8
10
5
8
5
4
8
5
8
5
4
10
5
8
5
4
8
5
8
4
9
9
9
8
9
10
4
10
8
9
10
11
5
7
10
7
7
12
5
7
10
7
7
12
5
11
11
15
10
6
7
10
7
7
12
5
7
10
7
7
12
6
7
7
9
8
8
7
7
7
5
4
4
5
7
11
7
8
7
7
7
7
7
7
7
5
4
4
6
7
15
8
7
7
7
7
12
12
8
6
5
12
12
12
8
7
5
7
7
9
12
6
6
7
8
12
6
5
12
11
5
4
5
5
5
8
10
12
7
4
6
6
3
10
6
6
10
10
5
3
5
5
7
6
5
7
7
5
9
6
7
5
9
5
6
6
10
7
7
7
4
6
6
6
6
6
9
11
5
4
6
6
6
12
7
7
5
9
6
7
5
9
6
6
6
10
7
7
11
7
6
6
6
6
9
11
5
4
6
6
6
12
8
8
6
6
6
5
4
6
6
6
12
8
8
7
8
8
8
6
9
10
5
9
9
6
8
8
8
7
8
8
9
6
9
10
5
9
10
6
9
11
4
9
10
6
8
11
4
8
4
6
8
6
9
7
10
8
9
8
6
6
6
6
7
12
6
8
11
8
5
11
7
9
11
9
4
4
7
6
9
8
6
6
6
6
7
3
9
6
8
11
8
5
11
7
9
11
13
11
6
9
8
8
10
10
8
8
10
11
8
6
8
8
8
5
8
4
8
8
10
10
8
6
7
8
8
5
8
4
8
6
7
8
10
4
11
12
11
7
7
7
7
7
7
7
7
7
7
7
9
7
5
7
10
8
5
9
8
8
10
8
11
9
10
9
11
13
8
9
7
5
7
10
8
5
9
8
9
10
8
11
9
10
9
11
13
7
8
7
9
7
8
10
8
11
9
10
9
9
13
11
8
13
11
11
9
13
12
10
6
6
9
12
10
5
6
10
8
9
7
10
8
9
7
9
12
10
6
6
9
8
9
7
10
8
8
8
9
8
9
7
10
8
9
8
9
5
5
6
6
5
5
6
6
5
5
6
6
5
6
11
6
5
6
6
5
5
6
6
6
6
11
6
5
7
6
5
6
11
6
5
6
6
6
9
9
9
9
10
9
10
10
9
10
10
9
9
10
10
10
9
9
9
9
10
9
10
10
9
10
10
9
9
10
10
10
9
10
10
9
9
10
10
10
8
9
10
9
12
9
13
14
6
10
7
11
6
10
9
8
9
10
9
12
9
13
14
6
10
7
11
7
10
9
6
10
7
11
7
10
11
10
9
6
6
8
9
9
6
6
8
8
6
6
6
6
7
11
10
11
12
11
10
10
7
9
9
6
6
8
8
6
6
6
7
7
11
10
11
12
11
10
10
7
11
10
10
7
7
7
8
7
7
7
10
7
9
9
9
11
9
9
9
11
7
7
10
8
10
9
8
12
9
9
8
12
9
9
9
11
9
9
9
11
12
9
10
10
9
9
9
10
10
13
10
13
9
13
10
13
9
9
10
10
10
9
10
10
10
13
10
13
9
13
10
13
9
13
10
13
9
13
9
14
9
7
8
12
8
8
12
7
12
12
8
11
12
7
8
12
8
8
12
7
8
12
8
8
12
7
12
12
8
11
12
7
12
12
8
11
12
7
8
12
8
8
12
11
10
10
7
13
11
10
9
12
11
11
9
13
11
11
10
11
11
10
7
13
11
10
9
12
11
11
9
13
11
11
10
11
9
13
11
11
10
11
11
11
10
10
8
7
10
12
7
6
8
8
10
8
7
12
8
7
10
11
7
6
8
8
10
8
7
12
6
8
8
10
8
7
12
11
11
11
10
12
15
12
12
11
14
11
8
9
10
10
10
13
13
13
8
12
14
11
8
9
10
10
10
8
10
10
10
11
5
12
5
11
7
12
5
11
6
9
7
10
9
10
9
11
5
10
8
9
9
9
9
10
7
10
9
9
9
9
8
7
9
7
8
7
9
8
8
8
8
8
9
8
9
9
8
8
7
9
7
8
7
9
8
8
8
8
8
9
8
9
9
8
6
6
9
9
6
6
9
8
6
6
9
7
6
6
9
8
3
3
6
9
9
6
6
9
8
6
6
9
7
6
6
9
8
6
6
9
7
6
6
9
8
8
8
6
5
8
8
6
6
6
7
8
5
8
7
6
7
5
7
5
5
3
5
7
6
7
7
6
8
9
5
6
9
5
5
6
4
9
6
9
5
6
6
9
6
7
6
7
7
6
8
8
6
6
9
5
5
7
4
9
6
9
5
5
6
9
6
8
7
7
6
8
8
7
8
8
9
7
8
9
8
9
9
9
8
7
6
8
7
7
8
8
9
8
8
9
8
9
9
9
8
8
9
9
8
7
5
6
5
6
5
7
9
5
6
5
6
5
7
11
6
8
6
11
8
9
6
7
5
6
5
6
6
7
11
6
8
6
11
8
9
5
7
6
8
6
11
9
8
6
13
13
12
13
13
13
12
13
9
8
7
7
8
8
7
7
13
13
12
13
9
8
7
7
8
9
7
7
8
9
7
7
7
8
11
7
8
12
8
7
12
9
8
6
9
10
8
5
6
7
8
11
7
8
12
8
7
12
9
8
6
9
9
8
5
4
11
8
6
9
10
8
5
7
7
7
8
8
12
16
8
7
7
8
7
7
8
7
13
16
8
7
7
7
13
16
8
7
7
7
7
10
8
12
8
10
8
12
7
9
8
12
7
10
8
12
6
6
6
6
6
6
6
6
9
11
14
7
9
11
12
11
7
7
12
7
7
12
9
11
12
12
7
7
12
7
7
12
7
7
12
7
7
12
8
12
14
9
6
10
4
11
14
10
7
9
5
7
7
7
12
7
7
12
6
13
14
9
6
14
7
7
8
11
7
7
12
6
7
6
7
8
7
11
7
8
11
6
8
6
6
7
6
16
7
7
8
10
8
14
7
7
6
7
6
10
10
8
14
7
7
6
7
6
7
6
6
5
7
7
6
8
8
14
5
7
7
6
8
8
13
5
6
5
6
5
6
5
7
5
7
7
6
8
8
13
8
9
7
5
6
5
5
6
6
6
7
8
10
10
9
11
6
13
8
7
6
7
13
11
16
9
7
8
10
10
9
11
6
13
8
7
6
7
13
11
16
9
13
8
7
6
7
13
11
16
9
15
9
10
8
10
7
10
9
9
8
10
9
10
11
10
8
10
11
11
8
10
7
10
9
9
8
10
9
10
10
10
9
10
11
10
9
10
10
10
18
13
12
11
11
10
12
10
10
10
9
12
14
12
9
15
14
15
9
12
14
12
9
15
14
15
11
8
10
12
11
8
10
17
10
8
10
10
11
10
10
17
10
8
11
12
12
19
12
14
5
12
14
10
9
10
5
11
11
14
8
10
5
12
14
10
9
10
5
11
11
14
8
10
7
11
11
14
11
12
11
9
10
7
7
11
9
7
7
11
11
5
12
8
12
5
13
9
10
7
7
11
9
7
7
11
12
5
12
8
11
5
12
10
12
5
13
8
12
5
12
9
9
12
9
10
8
10
10
12
11
13
11
12
15
10
12
8
10
8
13
12
11
15
9
10
14
10
10
12
9
12
9
10
8
10
10
10
6
6
7
8
8
8
11
10
9
9
9
8
9
8
10
6
6
7
8
7
8
13
9
10
7
9
9
10
7
9
9
10
8
10
9
8
8
9
9
10
8
9
9
9
8
9
9
9
6
10
5
8
5
8
5
11
11
10
11
10
5
11
6
11
10
10
11
9
10
10
11
11
11
10
10
9
10
10
10
10
7
5
7
7
7
6
8
7
5
7
7
6
6
8
11
8
8
6
12
7
6
12
8
6
12
7
6
12
11
8
8
6
11
8
6
12
5
7
6
7
8
7
3
5
6
5
7
6
8
3
8
6
10
3
6
6
6
11
11
12
6
5
11
8
9
5
7
6
7
8
7
3
6
6
5
7
6
8
3
8
6
10
3
7
6
6
11
11
12
6
5
11
8
9
7
6
11
11
11
6
5
11
8
10
10
10
8
9
10
10
8
9
11
7
11
7
11
8
11
7
11
7
11
8
9
9
9
7
9
9
9
7
12
7
11
9
12
11
11
7
12
11
11
6
5
9
9
9
7
9
9
9
7
12
7
12
8
12
11
11
7
12
11
11
6
5
12
11
11
9
12
12
11
6
5
8
5
8
10
9
11
10
8
8
7
5
8
10
9
10
10
9
10
6
7
8
10
9
11
10
8
8
7
5
8
10
9
10
10
9
10
6
7
8
10
9
10
10
9
10
6
7
7
11
11
11
12
12
10
12
11
5
9
8
4
9
4
8
7
5
8
6
7
12
8
6
9
11
10
12
11
5
9
8
4
8
5
8
7
5
9
5
7
12
8
6
9
9
7
10
12
7
10
11
10
11
11
10
11
12
7
7
7
6
9
6
7
6
10
11
11
10
11
12
7
7
7
6
9
6
7
6
6
7
7
6
9
6
7
6
13
15
12
15
9
9
8
8
13
14
12
14
10
8
10
6
8
8
6
13
13
13
15
13
7
7
13
13
13
13
13
13
13
13
13
13
13
10
10
7
5
11
10
7
5
5
5
6
7
8
6
9
10
10
10
7
5
11
10
7
5
5
5
6
7
7
6
9
10
5
6
7
7
6
9
10
6
4
8
10
6
10
9
10
8
10
8
10
10
10
8
10
6
6
7
4
8
10
6
10
9
10
8
10
8
11
10
10
8
10
5
6
10
9
10
10
10
8
11
5
6
6
6
7
6
6
7
6
4
9
6
4
7
6
6
7
6
6
8
6
4
9
6
4
7
6
4
10
6
4
7
17
11
9
6
4
7
8
10
10
10
10
8
5
6
8
9
10
7
12
9
10
7
6
8
10
10
10
10
8
5
6
8
9
10
7
12
9
10
7
6
8
8
10
7
12
8
10
8
14
8
7
11
7
11
8
11
7
11
11
11
5
5
11
12
11
10
10
7
11
7
11
8
11
7
11
11
10
5
5
11
12
11
10
10
11
10
10
10
5
5
10
7
10
7
9
10
12
11
11
11
11
12
11
11
10
13
13
7
10
8
10
10
12
11
11
11
11
12
11
11
10
13
13
8
10
7
9
8
13
6
6
9
9
11
9
10
8
11
6
6
9
9
12
9
11
7
12
12
9
8
11
8
11
8
12
6
6
9
9
10
8
11
10
13
6
6
9
8
6
9
6
6
11
7
8
12
9
8
8
7
9
6
8
10
9
13
8
12
11
10
11
7
9
6
11
9
10
13
7
10
6
10
10
9
13
9
11
12
9
12
11
12
9
13
14
13
14
11
13
13
14
11
11
12
9
13
14
13
14
11
10
11
14
13
14
11
6
6
7
6
5
7
7
6
6
7
6
5
7
7
4
4
12
6
9
8
9
8
12
8
9
12
6
6
7
6
5
7
7
4
4
12
6
9
8
9
8
12
8
9
12
9
9
9
5
9
9
10
7
2
12
8
11
12
13
8
12
11
6
9
9
8
5
9
9
10
8
2
13
8
11
12
12
8
12
11
7
13
8
11
13
13
8
12
13
6
13
11
13
10
9
7
7
8
9
6
9
8
10
7
9
7
8
7
8
9
13
11
5
5
11
5
5
11
5
5
9
5
5
10
6
7
11
11
3
5
13
11
7
4
6
4
5
5
11
5
5
10
5
5
9
5
5
10
6
7
11
11
3
5
13
11
7
4
6
4
10
8
11
8
10
10
12
9
7
13
8
11
10
9
10
8
10
10
12
9
8
13
8
10
8
13
8
10
10
8
4
8
4
9
8
10
7
5
10
11
12
12
9
10
10
9
8
11
11
11
10
8
4
8
4
9
8
10
8
4
8
4
9
8
10
9
7
5
7
6
7
5
7
6
5
7
7
7
7
6
9
10
9
9
8
7
7
9
6
8
7
7
7
7
6
9
10
8
9
8
7
7
9
6
8
8
9
8
7
7
9
6
8
8
4
8
3
5
5
9
5
5
6
4
8
4
8
3
9
4
8
3
5
5
9
5
5
6
5
8
4
9
3
9
4
8
3
7
5
11
4
8
3
8
6
6
3
11
7
6
6
9
11
13
6
10
5
7
11
7
7
11
5
7
11
7
7
11
11
8
6
6
10
5
7
11
7
7
11
5
7
11
7
7
11
5
7
12
7
7
11
5
7
11
7
7
11
11
8
8
11
8
9
11
6
7
9
4
7
10
5
7
6
7
7
10
9
9
11
6
7
9
4
7
10
5
7
6
7
7
10
7
4
4
6
5
5
5
6
7
3
3
7
8
3
10
3
7
7
3
10
10
11
3
3
7
7
4
10
3
7
7
3
10
3
7
8
3
10
3
7
7
3
10
12
11
6
7
9
12
10
7
8
12
7
8
7
8
5
8
10
11
11
7
7
11
8
8
7
9
5
7
10
9
7
8
7
8
6
7
10
9
9
10
12
9
9
10
12
8
6
9
8
5
9
9
9
10
12
8
6
9
8
5
9
8
6
9
8
5
9
8
5
11
6
9
7
7
8
8
7
8
7
9
8
7
8
9
9
7
8
9
9
8
8
9
7
7
8
8
7
8
7
9
8
7
8
9
9
7
8
9
9
8
8
9
9
7
8
9
9
8
8
9
7
8
12
12
10
12
12
13
10
13
11
13
12
12
12
12
9
12
12
13
10
13
11
13
12
12
11
13
11
12
12
6
10
10
6
7
6
6
5
7
5
8
6
7
12
6
10
10
6
7
6
6
5
7
5
8
6
7
12
6
10
11
6
9
10
10
4
7
6
5
5
4
8
8
5
9
6
9
6
13
8
7
5
7
6
7
5
7
6
3
4
7
6
10
4
7
8
7
4
11
6
7
10
5
7
8
12
6
7
12
6
3
7
5
8
5
8
5
6
9
6
7
9
5
8
6
9
5
5
7
6
7
5
7
6
3
5
7
6
7
5
7
6
3
5
7
6
7
5
7
6
3
5
7
9
17
6
8
4
20
7
6
10
9
11
7
8
21
13
14
11
10
10
7
7
30
7
29
27
7
8
8
9
7
7
6
4
5
8
8
8
9
7
7
6
4
5
11
13
10
7
10
13
10
14
7
8
8
9
7
7
6
4
5
10
13
10
7
10
13
10
14
10
13
10
7
10
13
10
14
7
11
9
6
7
10
8
6
7
8
14
4
7
8
7
9
5
6
9
13
4
5
9
5
9
5
9
7
4
8
5
8
9
7
9
5
6
9
13
7
5
9
5
9
5
9
7
4
9
7
10
5
9
5
9
8
4
9
6
10
9
9
8
10
9
12
8
7
7
6
8
13
4
12
11
10
8
10
11
8
12
8
7
7
7
7
14
3
14
8
8
11
8
8
8
11
8
9
10
10
7
9
9
9
7
3
8
8
11
7
8
8
11
8
9
10
10
7
9
9
9
7
3
9
10
10
7
9
9
9
7
3
11
2
10
2
10
10
10
10
7
9
9
7
9
9
9
11
9
9
10
8
10
9
7
9
9
9
13
3
11
9
7
9
9
9
11
8
7
7
7
7
6
7
7
8
7
7
3
8
6
7
7
7
6
7
7
8
7
7
3
9
7
8
7
8
7
8
7
8
7
8
7
13
9
14
12
9
13
12
14
14
4
7
13
4
9
13
13
9
14
12
9
13
12
14
14
5
7
13
4
9
13
5
7
13
4
9
13
10
10
9
10
6
10
9
10
6
9
9
10
9
10
5
10
5
11
9
10
6
10
9
10
9
10
5
10
5
11
9
10
6
10
8
10
9
10
5
11
5
10
9
10
9
10
5
10
6
8
4
4
8
4
4
8
5
5
6
5
5
9
6
5
7
9
9
10
8
5
4
7
8
4
4
9
4
4
8
5
5
6
5
5
9
6
4
6
9
9
10
11
6
5
7
6
6
6
7
4
5
7
8
9
8
7
8
9
8
6
8
9
8
6
8
9
8
7
8
8
8
7
8
9
8
10
9
5
6
7
10
9
5
6
7
7
9
13
9
9
9
10
9
9
9
9
3
5
5
9
5
6
7
7
9
13
9
18
10
9
18
9
3
9
9
9
9
10
9
9
9
3
9
27
3
11
11
14
11
6
9
7
10
15
5
14
5
15
5
11
11
11
14
12
6
9
7
10
15
5
14
5
15
5
11
15
5
14
5
15
5
10
10
10
11
11
8
7
9
5
10
7
12
12
13
12
12
12
13
13
7
9
5
10
8
12
12
13
12
12
12
13
13
12
12
13
12
12
12
13
13
5
6
7
7
6
5
8
8
5
6
8
6
5
6
9
6
6
6
7
8
5
6
8
6
5
6
9
6
5
6
9
7
5
7
12
12
12
11
12
10
12
12
14
12
9
12
12
13
11
12
12
12
12
14
12
9
9
10
6
10
9
12
12
12
12
6
13
13
5
5
5
5
6
5
5
10
6
6
9
10
7
6
2
8
8
13
12
9
8
8
8
9
8
12
11
10
8
5
5
10
6
6
11
3
7
7
9
8
10
11
12
9
9
7
9
8
9
11
12
9
7
8
9
8
11
11
9
2
9
7
13
8
10
7
8
5
9
8
8
5
6
7
9
5
8
6
6
7
8
8
6
7
8
14
5
9
8
8
5
6
7
9
5
8
6
6
9
8
8
6
6
9
14
8
7
10
7
8
18
16
7
10
7
8
7
11
7
8
7
10
7
8
7
12
15
7
10
7
8
7
11
7
11
7
11
7
7
8
8
4
7
8
8
4
7
8
8
4
7
8
8
3
8
3
7
11
9
3
7
12
8
8
8
3
8
8
8
3
7
8
8
3
8
8
7
5
7
3
7
11
9
3
6
13
5
3
6
13
9
3
7
11
16
11
10
10
10
11
9
10
10
10
11
10
11
10
10
11
9
11
9
10
10
10
11
10
11
10
10
11
9
10
11
10
11
10
10
11
9
8
7
7
8
8
6
9
12
9
10
10
8
9
11
9
9
13
8
7
6
9
8
6
9
5
7
9
20
8
9
11
9
9
13
15
8
13
10
12
9
5
5
3
11
8
7
9
12
9
7
9
5
6
13
10
12
9
5
5
3
11
8
7
9
11
9
7
9
5
6
9
9
5
5
9
7
7
7
9
10
7
9
9
5
5
9
7
7
7
9
10
7
7
7
7
9
10
7
7
4
7
10
13
8
7
10
13
8
7
8
6
7
8
7
8
6
7
8
7
7
10
13
8
7
8
6
7
8
7
8
6
7
8
7
8
6
7
8
7
8
6
7
8
7
7
7
7
7
12
12
7
7
7
7
11
12
12
11
12
11
7
7
7
7
11
12
12
11
12
11
12
11
12
11
11
7
9
10
9
7
9
11
10
12
11
12
12
12
11
12
12
7
9
11
10
12
11
12
12
12
11
12
12
12
11
12
12
12
14
18
10
10
11
13
13
16
6
13
13
10
14
18
11
9
11
13
12
16
6
13
12
9
10
2
14
12
16
7
13
13
9
7
6
11
7
6
10
8
6
11
7
6
11
7
9
11
7
7
12
9
6
11
7
8
5
7
5
7
6
11
7
6
11
7
6
11
7
6
11
7
9
11
7
7
12
9
6
11
7
8
5
7
5
7
9
18
7
11
9
6
11
7
8
6
7
6
5
7
5
11
8
12
10
11
8
12
9
5
6
8
9
14
8
9
9
8
11
8
12
10
7
8
9
14
9
9
9
8
8
9
9
8
6
6
3
10
6
7
6
9
9
7
6
10
5
7
11
8
4
6
6
4
9
7
6
5
8
9
6
6
10
5
7
11
8
4
10
7
11
8
10
10
6
6
10
5
6
11
9
5
7
7
8
7
6
8
12
9
17
7
7
10
7
8
7
7
8
7
6
7
13
9
9
8
7
8
10
6
8
9
9
8
15
10
6
8
6
5
6
5
5
7
8
6
4
7
5
5
8
6
5
4
5
4
6
5
6
8
4
6
4
7
7
8
4
6
4
7
7
5
6
5
4
5
4
6
5
6
7
5
6
4
7
7
8
4
6
4
7
7
5
4
4
7
4
7
7
8
4
6
4
7
7
5
6
6
8
6
6
8
9
8
6
4
6
9
12
6
5
5
5
6
6
4
6
9
12
6
5
5
5
7
6
11
11
7
6
5
8
10
11
8
8
10
11
9
12
8
13
9
9
10
5
5
10
7
11
10
9
8
9
11
8
12
7
14
9
9
10
6
4
9
4
6
9
10
10
10
10
10
10
10
10
10
10
10
10
10
11
10
10
10
10
10
10
10
10
10
10
10
11
10
10
10
10
10
11
11
10
11
10
11
11
11
12
14
12
15
13
14
12
15
13
11
10
10
10
12
11
11
12
14
12
15
13
14
12
15
7
7
6
10
8
7
9
6
8
7
5
9
10
7
5
8
10
11
8
8
10
6
5
7
5
8
7
6
10
10
7
6
10
10
6
4
8
8
10
6
5
7
5
9
7
4
10
9
9
6
5
7
5
4
7
6
10
14
7
7
9
10
14
7
7
9
8
9
12
12
10
9
11
10
10
14
7
7
9
9
9
11
13
10
8
13
9
5
12
8
9
12
10
11
11
12
9
14
10
10
8
13
8
13
9
8
7
13
8
7
13
12
9
12
11
7
7
12
8
8
12
9
9
9
9
10
11
7
7
12
8
7
13
7
7
13
7
6
5
6
8
6
6
4
8
10
4
7
7
9
9
4
7
7
4
5
7
6
6
6
9
6
6
4
8
9
4
7
7
9
9
4
7
7
4
5
5
9
4
7
7
8
9
4
7
7
4
5
6
7
12
6
16
8
14
9
13
14
5
9
5
7
13
6
7
7
9
14
22
14
5
16
14
9
13
8
6
14
7
14
9
13
8
6
14
15
18
5
6
7
9
9
8
10
7
8
8
8
6
7
8
7
9
6
6
5
6
6
8
7
9
9
8
10
8
7
7
9
6
7
8
7
9
6
6
5
6
10
7
8
7
9
6
6
5
6
6
6
5
7
5
7
5
3
6
5
7
5
7
5
8
7
5
3
9
4
12
3
9
9
6
5
6
5
7
5
4
6
5
7
5
7
5
8
8
5
3
9
4
12
3
9
9
3
9
4
5
8
3
9
10
5
5
7
12
8
6
5
9
12
8
10
12
9
11
11
10
5
5
9
5
5
9
12
8
10
11
10
12
9
11
5
5
8
10
11
10
11
10
11
6
5
9
9
7
7
10
7
7
10
8
8
12
8
8
14
7
6
10
8
8
13
9
9
14
7
6
10
8
8
10
8
8
10
6
6
11
8
7
8
7
8
7
8
9
8
8
10
8
8
9
7
6
10
8
7
8
7
8
7
8
9
8
7
8
7
7
8
8
9
8
7
8
7
7
8
8
9
8
8
9
7
9
6
11
10
9
6
10
4
10
14
12
12
14
12
13
9
9
6
10
4
11
13
13
13
13
13
13
13
13
13
13
13
13
7
9
9
7
7
8
9
7
9
8
7
9
9
8
7
9
9
8
10
8
8
8
15
12
8
8
8
14
12
8
8
10
8
9
8
8
16
12
8
8
10
8
9
8
10
8
9
8
10
8
10
11
10
11
11
12
11
9
14
12
12
12
14
11
9
9
11
11
8
5
12
12
12
14
11
9
9
11
11
8
6
11
9
9
11
10
8
6
3
3
7
4
3
4
7
3
7
3
4
3
3
3
6
7
4
3
4
7
3
7
3
4
3
3
3
12
7
9
10
12
11
7
10
11
12
8
9
9
11
11
8
9
11
13
9
9
8
12
9
9
8
11
12
13
6
6
8
12
13
6
6
8
9
9
8
11
12
13
6
6
8
12
13
6
6
8
8
5
5
8
6
6
7
8
8
5
5
9
6
20
6
7
8
13
7
6
7
6
7
8
6
7
7
11
8
5
5
9
6
8
12
6
7
7
6
8
7
7
12
7
8
6
8
7
11
7
6
7
6
9
7
13
6
7
8
6
8
7
11
8
10
8
6
8
10
8
5
5
8
4
8
5
12
10
8
6
8
11
7
7
4
8
4
8
5
10
6
5
9
6
5
8
4
8
5
4
10
11
15
11
11
16
11
12
17
10
13
17
5
10
12
15
12
11
17
12
12
16
6
11
11
18
11
12
17
5
6
6
5
8
7
6
9
10
11
10
9
10
10
10
9
6
6
5
10
7
7
9
10
11
10
9
10
10
10
9
10
12
10
9
10
10
10
8
10
8
10
11
10
6
8
10
11
10
6
8
8
10
8
11
10
12
10
6
8
8
10
8
11
8
10
8
11
8
10
9
11
7
7
6
7
7
7
6
7
4
7
5
7
7
7
6
7
7
7
6
9
12
8
6
7
7
7
6
7
4
7
5
7
7
7
6
7
7
7
6
9
13
7
6
7
7
7
6
7
7
7
6
7
7
8
6
9
9
7
10
8
9
7
9
8
13
6
11
6
10
8
8
8
5
11
10
8
12
7
12
6
8
9
7
10
9
8
10
8
13
6
11
6
12
6
13
6
5
3
7
5
5
4
5
6
6
6
5
7
8
4
4
6
7
4
4
7
5
6
4
5
6
6
6
6
5
12
4
6
7
6
6
5
6
5
6
5
6
8
6
6
5
6
7
5
4
6
8
8
5
2
5
10
5
6
6
6
6
6
6
6
12
11
6
8
6
8
10
8
12
11
12
10
10
11
4
6
6
6
4
11
9
12
11
13
10
10
6
5
12
11
13
10
10
11
4
6
6
6
5
7
6
4
7
6
6
9
7
4
10
8
9
6
7
6
9
8
8
5
6
6
6
7
11
6
6
9
7
4
9
9
9
6
7
6
8
9
9
4
6
6
8
9
7
6
10
7
6
6
10
7
8
10
7
8
10
11
8
9
7
7
11
7
7
6
10
7
8
10
8
8
11
11
8
8
7
8
10
8
8
10
11
9
8
8
8
9
8
8
7
5
6
6
7
6
8
7
6
9
8
8
8
9
8
8
7
6
6
6
7
5
8
7
6
5
6
6
7
5
8
7
6
6
6
6
7
6
7
7
6
6
7
4
4
7
4
4
14
4
5
7
4
4
7
4
4
15
4
5
7
3
7
3
12
5
4
7
3
7
3
12
5
4
7
4
4
7
4
4
8
4
2
5
5
4
4
5
5
6
9
3
7
3
12
5
4
7
3
7
3
12
5
5
9
7
7
10
5
7
7
10
6
12
9
5
12
5
9
12
14
12
5
13
7
7
11
6
12
9
5
12
5
9
12
14
12
5
13
12
9
5
12
5
9
12
14
12
5
13
7
7
6
6
6
7
6
7
6
6
10
6
9
6
11
9
6
8
7
7
6
6
6
7
6
7
6
6
10
6
9
6
11
9
6
8
9
6
11
9
6
8
9
9
6
6
9
9
10
6
6
9
8
6
9
8
6
12
9
10
7
6
9
8
6
9
8
6
12
8
6
9
8
6
11
12
5
8
7
7
11
8
5
8
7
7
11
8
8
6
7
7
6
6
7
6
6
7
6
9
5
8
7
7
11
8
5
8
7
7
11
8
8
6
7
7
6
6
7
6
7
7
6
9
7
6
7
7
6
7
7
6
7
7
6
10
6
9
8
6
6
7
9
7
9
10
10
8
10
10
9
11
5
9
8
6
6
7
9
7
9
10
10
8
10
10
9
11
8
5
7
10
10
10
8
10
10
9
11
9
10
2
6
9
6
6
9
3
4
9
3
4
9
5
5
7
7
6
7
8
6
8
7
8
7
8
8
2
6
9
6
6
9
3
4
9
3
4
9
5
5
7
7
6
7
8
6
8
7
8
7
8
8
8
6
8
7
8
7
8
7
12
12
7
7
7
12
12
7
7
10
11
8
8
11
8
8
12
12
7
7
11
10
8
9
10
8
8
10
8
9
11
8
8
10
8
9
11
8
3
9
3
5
5
3
10
3
5
3
9
3
5
5
3
10
3
5
5
7
5
5
5
7
5
5
3
9
3
5
5
3
10
3
5
5
7
5
5
5
7
5
5
5
7
5
6
6
7
6
7
6
7
7
5
8
7
11
9
6
8
4
5
8
6
7
6
7
6
7
7
5
8
7
11
9
6
8
4
5
8
8
7
11
9
6
8
4
5
8
8
8
12
9
8
6
19
11
11
12
9
10
11
12
9
9
10
9
10
8
8
12
9
10
9
8
7
8
14
10
9
14
9
10
9
9
10
10
10
8
8
11
8
10
10
8
7
9
5
9
9
10
13
10
10
9
10
9
13
11
10
6
4
11
13
13
7
7
11
9
6
13
13
8
10
6
6
9
8
11
5
10
11
13
13
7
7
10
9
5
13
13
8
10
6
6
9
8
11
5
10
8
10
6
6
9
8
11
5
10
5
12
7
14
6
6
15
8
15
9
13
9
13
9
5
17
9
15
9
11
9
14
8
15
8
11
9
3
10
5
9
10
12
10
5
9
10
11
5
9
5
10
7
4
7
10
11
7
12
11
5
9
10
11
5
9
6
4
7
7
4
7
10
11
8
10
7
12
10
11
8
8
8
8
6
9
6
7
5
10
10
10
13
9
7
7
6
10
10
10
13
10
10
10
11
10
11
13
7
4
5
8
8
4
5
8
13
7
10
10
11
10
8
8
7
4
13
8
4
6
7
13
9
10
10
11
10
8
9
12
7
10
10
11
10
8
9
8
5
5
8
7
7
8
8
7
7
8
7
11
10
10
4
9
7
7
8
8
7
7
8
7
12
10
10
4
10
11
10
10
4
9
4
11
6
13
7
14
7
7
8
10
10
10
5
9
8
8
6
13
7
14
7
7
8
10
10
10
5
9
10
11
5
9
8
8
9
10
7
10
8
8
7
8
7
8
8
10
7
7
7
8
7
6
7
7
6
10
7
7
10
7
7
9
6
6
7
7
6
10
7
10
8
8
7
8
7
8
7
10
9
10
9
9
9
10
9
12
9
11
8
11
9
17
8
10
9
10
9
9
9
10
9
12
8
12
8
13
8
13
8
10
7
7
5
7
3
5
7
7
6
7
3
5
6
6
9
6
7
8
9
4
6
8
7
5
5
7
7
5
7
3
5
6
6
9
6
7
8
9
4
6
8
7
5
5
9
4
6
8
7
5
5
9
9
10
9
9
9
10
10
9
9
11
9
9
9
11
9
9
9
10
10
9
9
11
9
9
9
11
9
9
7
7
6
6
5
5
7
12
10
7
5
7
4
4
5
4
8
4
4
5
7
14
8
4
9
7
4
10
9
6
3
8
8
6
5
7
5
4
5
4
6
7
6
15
4
4
8
5
7
5
4
5
3
8
4
5
6
8
7
8
8
8
7
8
7
6
8
9
9
7
8
9
9
8
7
8
8
8
7
8
7
6
8
9
9
7
8
9
9
8
9
5
6
8
6
6
8
5
6
8
6
6
8
8
10
7
6
8
10
11
5
6
8
6
6
8
8
10
7
6
8
10
11
5
6
8
6
6
8
11
8
11
8
11
9
11
6
8
8
10
8
9
11
11
8
11
8
11
9
11
6
8
8
10
8
9
11
8
8
10
8
9
11
12
10
7
4
6
5
6
5
11
7
4
4
7
6
5
5
7
5
6
8
6
5
5
6
6
5
8
6
4
11
7
4
4
7
6
5
5
7
5
6
8
6
5
5
6
6
5
8
6
4
6
5
5
5
9
5
5
8
5
6
8
5
5
8
6
5
5
5
6
5
7
6
6
5
5
5
6
5
7
6
5
6
8
5
5
8
6
5
5
5
6
5
7
6
6
5
5
5
6
5
7
6
7
6
8
8
7
6
8
8
9
7
7
6
7
9
8
6
8
12
17
6
8
11
9
9
8
9
7
6
6
7
9
9
14
12
10
8
6
8
11
9
9
6
8
13
17
6
8
12
9
4
6
9
7
7
6
8
7
7
7
6
7
14
6
7
7
7
4
6
16
7
6
8
7
7
7
6
7
7
7
6
7
7
13
7
7
7
8
7
7
17
9
10
10
13
10
11
14
12
6
6
9
11
13
5
6
9
11
9
8
9
11
14
12
6
6
8
11
13
5
6
9
11
9
8
9
10
10
12
6
6
8
11
13
5
6
9
11
9
8
5
5
6
5
5
6
9
6
7
5
5
6
5
5
6
8
6
7
8
11
8
10
5
5
5
6
5
5
6
9
6
7
5
5
6
5
5
6
9
6
7
8
11
8
10
5
8
11
8
10
6
8
7
9
8
7
10
16
7
7
8
8
8
7
9
8
7
10
16
7
7
8
8
8
8
7
7
8
8
7
7
7
7
7
7
7
7
8
8
7
7
8
8
7
7
7
7
7
7
7
7
7
7
7
7
7
7
9
9
9
10
10
8
10
11
4
9
4
10
4
9
6
12
10
9
9
10
10
8
9
11
4
9
4
10
4
9
6
12
4
9
4
10
4
9
6
6
6
8
8
7
9
9
10
10
11
11
11
11
12
8
8
7
9
9
10
8
12
12
12
12
12
7
7
9
8
7
8
10
6
6
6
6
6
7
7
9
6
6
6
6
7
7
10
7
8
10
6
6
6
6
6
6
7
9
6
6
6
6
7
7
10
6
6
6
6
6
7
9
7
6
6
6
7
7
10
7
7
9
3
5
3
6
5
5
4
5
3
9
3
7
5
5
5
5
3
3
5
7
3
4
5
6
4
3
9
3
7
5
5
5
5
3
3
5
7
3
4
5
6
3
3
5
6
3
4
5
6
4
11
11
12
12
11
11
12
12
5
7
10
6
6
7
6
6
6
10
6
7
10
12
11
13
11
6
5
11
6
6
7
6
5
6
11
6
6
12
11
10
12
10
5
5
11
6
7
7
6
6
5
10
6
7
11
3
2
6
8
6
8
7
7
7
6
8
7
12
8
7
7
7
6
7
7
8
7
7
7
8
8
7
12
9
7
7
7
8
7
11
10
7
6
6
8
5
7
5
8
5
7
5
7
9
6
7
8
9
6
7
3
8
5
7
5
8
5
7
5
9
8
6
5
7
9
6
8
8
9
6
7
3
9
10
9
10
10
10
11
10
7
9
10
9
11
10
10
12
10
7
10
10
12
10
6
9
11
6
7
9
11
6
7
9
12
9
12
4
9
5
9
8
4
8
4
7
8
7
8
10
12
7
8
7
9
10
12
9
12
4
9
5
9
8
4
8
4
7
8
7
8
10
14
7
9
7
9
12
12
11
10
12
12
11
11
11
10
12
12
12
12
12
11
10
10
12
12
10
12
12
12
9
12
8
12
9
12
10
9
9
13
9
9
9
13
10
12
9
12
8
12
9
12
10
9
9
13
9
9
9
13
10
10
10
13
7
10
10
10
11
12
11
12
17
10
10
11
12
9
12
10
11
7
15
8
13
15
9
8
10
5
8
9
6
9
9
8
10
10
9
9
10
14
5
10
8
11
5
8
9
6
9
9
9
10
10
9
10
10
13
10
9
9
10
10
11
9
10
10
11
10
10
14
15
7
6
5
6
3
6
3
8
9
6
9
7
10
7
5
8
5
7
8
6
6
9
4
7
8
7
7
6
9
9
9
6
7
8
9
10
8
8
6
8
8
9
7
6
5
6
3
6
3
8
9
6
9
7
10
9
9
8
7
7
8
9
9
17
7
7
8
9
7
6
5
6
3
6
3
8
9
6
9
7
8
5
10
12
9
8
5
10
7
5
8
8
8
8
5
8
8
10
8
5
17
5
9
9
8
13
16
9
12
18
8
5
11
6
5
9
9
5
9
9
10
7
10
7
13
9
14
7
9
13
6
7
9
7
7
7
10
10
7
10
7
13
9
14
8
9
13
6
7
9
7
7
7
10
8
9
13
6
8
9
7
7
7
10
11
7
8
11
11
8
11
9
7
7
7
8
7
7
7
7
11
9
12
11
7
7
7
8
7
7
7
7
7
7
7
8
7
7
7
7
7
7
7
8
7
7
7
7
7
7
7
8
7
7
7
7
7
7
5
5
8
7
8
5
4
8
7
7
5
5
8
7
7
9
7
8
7
9
6
8
7
9
7
7
7
5
5
8
7
8
9
7
8
7
9
6
8
7
9
7
8
7
9
6
8
7
9
7
10
12
10
11
10
10
9
12
9
11
10
10
9
10
11
11
9
5
7
12
8
12
12
10
11
9
10
10
11
10
5
8
11
8
12
12
4
6
11
12
12
4
6
15
6
6
11
11
3
12
3
10
7
10
4
12
4
13
5
10
9
10
5
10
9
11
5
13
10
7
13
10
10
11
4
12
5
10
9
10
5
10
9
11
5
12
10
7
13
10
10
10
4
4
4
4
8
2
4
4
4
4
8
2
9
9
9
7
4
4
4
4
8
2
4
4
4
4
8
2
9
9
9
7
9
9
9
7
9
9
9
4
2
6
10
10
6
7
11
10
10
6
8
10
8
7
10
10
8
8
11
10
7
10
10
6
8
10
8
7
10
10
8
8
11
10
7
7
7
10
10
8
8
11
10
7
4
4
7
7
4
4
7
7
8
7
7
6
7
7
5
8
4
4
7
7
4
4
7
7
8
7
7
6
7
7
5
8
8
7
7
6
7
7
5
8
8
7
7
6
7
7
5
8
8
9
8
4
8
10
5
7
6
8
9
8
4
8
10
5
7
5
4
11
11
8
8
6
6
8
8
6
7
8
9
8
4
8
10
5
7
5
4
11
11
8
8
6
6
3
9
8
6
7
8
8
6
6
3
9
8
6
7
6
5
7
7
5
7
5
5
7
6
6
7
5
7
5
5
5
7
5
7
7
6
7
7
6
5
7
7
5
7
5
5
7
6
6
7
5
7
5
5
6
6
7
7
7
14
13
10
8
9
15
8
8
9
14
8
8
11
13
8
12
9
11
10
14
12
10
8
9
14
8
8
9
14
8
8
11
13
8
9
9
9
10
5
12
10
9
10
11
5
11
10
10
10
11
5
12
10
10
10
11
5
12
3
11
8
3
11
8
4
8
8
4
8
7
7
7
11
5
9
6
7
5
7
11
5
10
6
9
3
11
8
3
11
9
4
8
8
4
8
7
7
7
11
5
9
6
7
5
7
11
5
10
6
9
3
11
8
3
11
8
8
9
5
9
5
9
10
8
9
5
10
5
10
10
8
7
9
10
5
6
9
7
12
8
6
9
8
12
7
9
5
10
5
9
10
8
7
9
10
5
6
9
7
12
8
6
9
8
12
7
12
7
6
9
7
12
8
6
9
8
12
7
12
10
9
11
9
10
11
13
10
9
9
13
11
9
10
10
9
10
11
11
10
9
9
13
11
9
10
12
9
9
9
13
11
9
10
10
9
9
6
7
11
11
8
6
8
6
5
7
5
6
2
5
3
6
4
5
5
6
4
3
3
6
4
6
6
6
7
11
11
8
6
8
6
5
6
5
6
2
5
3
6
4
6
5
6
4
3
3
6
4
5
6
9
7
7
6
6
6
8
9
5
6
6
8
3
6
4
6
5
5
3
3
3
6
4
6
7
7
8
7
7
7
8
6
6
10
6
8
6
6
10
6
8
6
6
10
7
8
7
7
7
8
6
6
10
6
8
6
6
10
6
8
6
6
10
5
6
10
8
8
10
8
9
9
8
4
8
9
7
10
9
6
9
11
10
9
7
7
8
8
9
8
5
8
8
7
9
9
6
9
11
11
8
7
6
8
8
11
10
9
7
7
7
8
10
8
5
6
9
10
8
5
6
9
8
5
13
9
5
9
10
8
5
6
9
8
5
13
9
5
9
8
5
13
9
5
9
5
6
7
7
5
5
6
5
6
13
5
6
5
11
10
11
7
10
10
11
12
5
6
7
7
5
5
6
5
6
13
5
6
5
11
10
11
7
10
10
11
12
9
13
10
11
12
10
11
7
10
10
11
12
10
10
6
5
8
10
10
10
9
9
4
9
6
6
9
8
4
9
7
6
8
11
10
10
10
8
4
9
6
6
9
8
4
9
7
6
8
5
4
9
7
6
8
7
7
7
2
7
7
8
2
7
7
8
2
7
7
7
3
7
7
8
2
7
7
8
2
7
7
10
7
7
10
7
7
10
7
7
10
7
7
11
7
7
10
10
10
10
12
9
12
10
10
9
10
11
10
11
10
11
12
10
10
12
10
11
10
10
13
9
8
7
8
10
3
5
5
10
3
6
6
5
4
8
7
8
10
3
5
5
10
3
6
6
5
4
10
14
9
5
3
5
5
9
3
6
6
8
4
5
5
9
3
6
6
5
7
7
8
6
7
8
7
8
6
7
7
8
8
6
7
8
8
8
6
7
7
7
8
6
7
8
7
8
6
7
7
8
8
6
7
8
8
8
6
7
7
8
8
6
7
8
8
8
6
7
7
4
4
7
4
5
11
9
13
11
9
9
8
9
7
4
4
7
4
6
11
9
14
11
9
10
8
9
11
9
14
11
9
9
8
9
9
3
12
4
10
3
8
9
5
5
9
8
7
7
7
3
4
5
4
8
4
5
10
7
7
8
7
3
4
8
7
4
6
12
9
8
7
7
7
7
7
7
7
7
12
13
14
13
7
10
10
6
12
6
11
6
11
6
17
9
10
10
10
7
10
11
6
12
6
11
6
11
6
17
9
14
14
14
14
6
6
6
6
6
12
4
13
12
12
5
13
12
45
14
14
6
6
6
6
6
6
6
4
13
12
12
5
13
12
12
5
14
13
13
13
14
13
14
15
12
16
12
9
13
14
12
14
15
13
13
16
13
15
11
9
11
9
9
10
9
9
9
10
10
11
7
11
9
14
9
9
9
10
10
11
7
11
9
14
10
10
11
7
10
9
14
5
6
6
7
6
6
6
7
13
11
12
7
6
5
6
5
4
6
5
5
4
5
6
11
4
7
7
7
7
12
11
13
7
6
5
6
5
6
6
6
5
6
5
5
5
4
7
7
5
6
11
11
8
5
11
5
9
5
6
8
6
10
5
9
11
4
13
11
9
6
6
9
9
5
6
10
5
10
7
9
11
4
13
11
9
6
6
9
9
12
4
13
12
9
6
6
9
6
7
8
6
6
7
7
7
6
7
6
4
7
8
8
8
7
8
8
8
7
8
7
6
4
7
8
8
8
7
8
8
8
7
9
8
8
7
8
8
8
7
10
10
10
10
10
10
9
9
13
12
11
9
12
12
11
9
10
10
9
9
12
12
11
9
12
12
11
9
11
9
8
6
6
16
6
6
8
10
7
9
7
7
26
6
8
8
9
7
9
7
13
7
18
7
15
7
6
13
10
7
9
7
7
12
18
7
9
13
6
3
10
8
13
8
5
7
8
6
5
7
8
6
7
8
7
8
6
7
8
6
5
7
8
6
7
8
7
8
7
8
8
8
8
9
5
4
7
6
7
7
6
11
7
9
6
7
7
7
10
10
8
14
12
16
10
14
12
16
17
6
7
7
6
11
7
9
6
7
7
7
10
10
8
14
12
16
10
14
12
16
10
8
18
10
14
13
16
18
9
7
10
5
9
7
5
5
7
5
5
5
10
7
10
5
10
7
5
5
7
5
5
5
5
5
8
5
5
5
5
5
8
6
5
5
5
4
7
4
7
7
5
6
4
7
4
7
7
5
6
8
5
9
8
5
6
4
4
7
4
7
7
5
6
8
5
9
8
5
6
4
8
5
9
8
5
6
4
6
4
8
5
10
6
8
5
9
6
12
8
11
8
12
8
12
8
8
5
10
7
8
5
9
6
12
8
11
8
12
8
12
7
10
7
7
6
7
5
7
5
9
4
7
6
7
7
6
8
8
5
6
9
5
5
6
4
9
6
9
5
5
6
9
8
7
6
7
7
6
8
8
5
6
9
5
11
4
9
6
9
5
11
9
8
12
12
11
12
13
12
11
11
24
12
15
12
12
12
16
12
13
10
13
12
12
12
15
12
12
12
13
14
12
12
16
12
12
14
16
9
8
10
8
10
8
10
8
11
10
6
8
10
12
9
9
8
10
8
11
10
6
8
10
12
9
11
9
6
8
10
13
10
4
5
6
4
4
5
12
4
5
12
5
6
5
4
7
8
5
7
7
7
12
4
5
6
4
4
5
7
6
4
8
7
5
4
6
4
4
7
8
5
7
7
7
12
7
8
5
7
7
8
12
11
11
4
13
11
4
13
11
4
13
12
5
5
14
5
5
13
7
8
11
6
7
7
9
7
7
6
9
8
7
6
5
9
6
7
11
8
8
7
11
7
7
6
8
8
7
6
5
10
7
6
9
8
7
6
5
9
6
9
8
14
6
8
6
22
7
9
7
6
8
10
5
9
5
10
5
12
9
8
14
13
7
9
6
7
8
15
10
5
15
12
5
10
14
20
11
10
10
5
9
6
5
9
6
9
7
6
10
5
9
6
9
8
6
9
10
5
11
9
6
12
7
6
10
5
9
6
9
8
6
9
9
6
12
9
6
12
7
6
7
6
8
8
8
5
9
5
9
7
9
6
9
6
10
7
6
8
9
6
10
7
6
8
11
10
5
9
5
10
7
8
6
9
6
10
7
6
8
9
6
10
7
6
8
10
6
4
5
11
9
6
10
7
6
8
9
6
10
7
6
8
8
9
9
10
13
12
10
11
12
11
10
7
4
8
7
4
8
10
12
11
10
7
4
8
7
4
8
7
4
8
8
4
9
19
20
18
20
19
19
18
20
19
20
18
18
9
11
11
13
11
13
11
11
9
11
11
13
11
13
11
11
10
16
12
10
10
7
7
15
11
10
10
6
8
7
6
9
7
7
9
7
6
9
7
7
8
6
15
12
10
10
6
8
7
6
9
7
7
10
8
7
10
7
7
8
6
16
12
7
7
6
9
7
7
9
7
6
9
7
7
8
7
8
9
10
10
5
5
9
7
10
8
9
10
10
5
5
10
7
10
11
13
8
6
11
14
15
16
11
14
14
10
10
13
8
10
10
11
10
16
11
14
14
10
10
13
8
10
10
11
10
10
10
13
8
10
10
11
10
11
10
6
6
6
3
12
7
7
8
7
6
11
5
11
7
11
10
6
5
10
11
10
6
5
10
7
7
8
7
6
11
5
11
7
11
10
6
5
10
11
10
6
5
10
11
10
6
5
10
11
10
6
5
10
10
6
7
9
6
7
6
9
6
11
6
10
6
12
10
6
6
9
6
6
7
9
6
7
6
9
6
11
6
10
6
12
10
6
6
9
6
10
10
7
3
10
10
7
3
10
3
7
7
6
6
9
8
5
8
10
10
7
3
9
10
10
10
4
4
4
9
8
6
8
8
8
7
8
10
10
7
3
8
7
3
10
10
5
10
10
6
3
4
10
5
10
10
11
8
10
7
11
10
11
8
11
10
11
12
11
10
10
7
10
10
11
8
11
10
11
13
14
9
6
3
11
4
2
11
10
3
8
8
15
10
14
9
9
9
11
4
2
11
10
3
8
9
14
10
14
8
14
10
14
8
12
5
5
7
14
5
7
6
6
16
6
6
4
6
8
9
5
6
4
4
5
12
9
18
6
6
8
8
6
6
4
6
8
9
5
6
4
14
13
5
7
8
8
6
7
3
6
9
14
4
6
4
11
11
6
11
6
3
13
4
8
3
15
10
6
4
6
4
6
10
5
3
13
5
8
3
14
10
4
12
8
5
3
12
6
7
6
8
7
6
9
9
6
8
7
8
5
7
9
9
6
7
9
9
5
8
12
10
12
9
11
9
11
10
8
8
10
11
9
9
10
11
13
10
10
10
12
10
12
9
11
9
12
10
8
8
10
11
9
9
10
11
13
10
10
10
3
10
9
10
12
7
7
12
11
9
6
3
11
10
10
11
7
7
11
12
9
6
5
6
4
9
6
8
6
6
9
8
6
7
9
8
5
7
9
8
8
5
9
9
8
5
9
8
7
8
10
9
5
7
12
8
8
5
11
9
8
5
5
7
4
5
4
7
6
8
7
4
6
4
7
7
8
4
8
7
7
12
8
7
12
4
5
4
7
6
8
4
9
7
7
12
7
7
13
8
7
12
7
7
13
13
10
9
5
5
7
8
9
5
10
11
9
5
4
8
8
9
5
10
7
9
10
7
7
9
10
7
12
7
6
6
7
6
7
7
6
6
6
7
7
7
9
10
7
12
7
6
6
7
7
6
7
7
6
6
7
9
10
8
9
9
9
9
9
7
7
6
10
7
9
8
8
10
10
9
7
6
10
7
9
10
9
6
6
10
7
10
11
11
9
12
10
9
8
9
9
11
9
9
9
11
9
9
9
11
9
10
9
13
9
9
9
8
5
10
8
8
8
10
18
9
9
8
5
10
7
8
7
10
8
10
7
8
7
10
8
10
11
9
10
9
4
4
3
10
7
7
9
10
6
7
9
11
9
10
9
5
5
3
10
6
7
9
10
6
7
9
10
6
7
9
7
9
10
10
11
10
10
10
10
10
10
12
9
10
10
12
10
9
10
10
11
10
10
10
10
10
10
12
9
10
10
12
10
9
10
12
9
10
10
12
10
9
5
6
9
8
7
8
8
10
5
6
9
8
7
8
8
10
9
4
6
5
5
6
5
5
6
6
6
7
6
6
5
5
8
9
9
6
9
5
5
9
8
9
5
9
5
5
5
7
10
9
6
9
6
5
9
8
8
5
2
7
5
12
10
13
9
9
10
10
9
11
10
11
9
14
13
12
8
8
5
10
7
6
9
7
5
10
7
6
9
9
10
10
9
14
13
13
8
8
5
10
7
6
9
7
5
10
7
6
9
7
5
10
7
6
9
7
5
10
7
6
9
8
7
5
5
8
8
7
5
5
8
7
8
7
7
8
7
5
5
8
7
8
6
7
8
7
5
5
8
5
5
8
5
7
3
7
5
7
3
7
2
3
4
7
5
4
4
5
4
5
5
5
5
9
5
4
5
5
5
5
4
5
5
7
3
7
5
6
3
7
2
3
4
7
5
4
4
5
4
5
5
5
5
9
5
4
5
5
5
5
4
4
5
7
5
6
5
7
5
6
5
4
5
5
5
5
9
5
4
5
5
5
5
4
4
5
7
5
6
5
7
5
6
11
11
12
11
12
11
12
10
11
11
12
10
5
5
10
7
4
6
5
5
11
7
10
11
11
12
11
12
11
12
10
10
11
12
10
5
5
10
7
4
6
5
5
11
7
10
8
5
10
7
4
6
7
11
7
10
7
6
6
13
11
7
6
11
6
7
6
7
7
6
12
15
9
13
11
7
8
12
8
8
8
15
9
13
11
7
8
12
8
8
8
8
12
8
12
8
6
6
8
6
5
9
11
10
5
6
10
10
10
5
5
8
8
6
6
8
6
5
9
11
10
5
6
10
10
10
5
5
8
11
10
5
6
10
10
10
5
5
8
9
5
11
9
11
12
7
6
4
8
7
6
11
14
11
12
5
8
13
12
7
6
4
8
8
6
10
7
8
10
8
17
9
6
10
7
6
19
6
11
7
6
11
4
8
6
8
8
10
7
6
8
8
10
7
10
9
11
9
10
10
11
10
11
10
11
11
6
8
8
10
7
6
8
8
10
7
10
9
11
9
10
10
11
10
11
10
11
11
10
10
11
10
11
10
11
11
9
8
9
11
11
10
10
11
10
10
12
14
10
10
13
13
9
8
9
11
11
9
10
11
10
10
12
14
10
11
13
13
10
10
12
14
10
10
13
13
7
7
8
7
7
7
8
7
8
7
9
7
10
9
7
8
9
9
11
9
6
8
7
9
6
7
6
9
7
9
8
9
9
7
8
9
9
11
10
7
9
5
10
9
7
8
9
9
5
8
10
9
7
8
10
9
11
6
6
5
5
7
5
7
7
5
7
7
5
5
5
5
7
5
7
7
5
7
7
5
5
7
9
7
9
7
8
10
12
11
11
8
11
12
10
8
11
3
7
9
7
9
8
8
12
12
11
11
8
11
12
10
8
12
3
7
10
10
3
5
5
5
4
4
5
5
5
5
5
5
5
5
7
7
10
9
3
5
5
5
4
4
5
5
5
5
5
5
5
5
7
7
9
8
9
9
9
10
11
7
8
8
8
9
8
11
10
9
9
10
11
10
9
9
8
10
8
10
8
10
6
12
15
15
14
15
16
14
14
13
6
8
10
8
10
8
10
7
12
15
15
14
15
16
14
14
15
7
9
8
9
8
10
8
9
8
3
10
8
8
10
7
10
8
8
7
8
7
8
8
5
6
6
7
7
8
7
6
7
6
7
10
7
8
9
7
7
9
6
7
7
6
5
11
7
8
9
7
7
9
6
9
4
9
6
5
5
7
7
5
6
6
7
4
7
5
6
5
5
6
7
5
4
7
7
6
6
5
7
5
4
7
8
5
6
6
7
4
7
5
6
5
5
6
7
5
4
7
7
6
6
5
7
5
4
7
8
5
8
5
8
9
8
9
8
9
9
11
11
11
11
10
9
9
9
11
11
11
11
10
6
11
10
11
8
9
11
8
10
11
13
13
12
7
14
13
14
6
8
9
11
8
10
11
13
13
12
7
5
15
13
12
7
15
13
14
6
9
7
8
7
10
8
7
7
7
9
8
9
13
11
13
8
9
7
8
7
7
9
8
9
13
11
13
8
7
9
8
8
7
9
8
9
7
9
8
9
5
7
5
7
5
7
7
9
5
7
5
7
7
7
7
8
10
10
8
7
10
10
9
12
5
7
5
7
7
7
8
7
10
10
7
7
10
10
8
12
9
10
8
7
10
10
9
11
10
10
7
7
10
10
9
11
12
5
5
7
5
5
5
3
8
7
7
11
5
6
8
7
7
5
6
6
7
7
6
5
5
6
5
9
5
6
8
5
5
6
8
7
7
5
6
6
7
7
6
5
5
6
5
9
5
6
8
5
8
5
5
6
5
9
5
6
8
5
8
5
8
8
4
6
11
8
8
4
6
12
13
9
12
8
8
8
4
6
12
13
10
12
8
8
8
4
6
12
9
8
4
6
11
5
5
6
6
5
6
12
9
12
10
11
11
9
10
10
11
6
5
5
6
6
5
6
12
9
12
10
11
11
9
10
10
11
6
9
12
11
9
10
9
11
9
10
6
8
12
9
11
10
12
9
10
6
8
13
9
11
9
11
14
9
11
9
12
10
6
10
6
10
6
11
3
10
6
10
6
10
6
6
5
4
8
7
8
7
11
7
6
8
10
6
10
6
10
6
11
4
8
7
8
7
11
7
6
8
2
10
8
8
7
6
12
6
8
6
9
5
8
5
9
6
8
9
6
5
7
5
9
7
8
9
6
11
9
7
7
11
9
7
7
5
7
5
9
7
8
9
6
11
9
7
7
11
9
7
7
11
9
7
7
11
9
7
7
7
7
11
6
8
9
11
6
14
11
11
8
13
11
11
7
7
7
11
6
7
10
10
8
13
11
11
8
13
10
12
7
13
11
11
8
14
11
11
7
8
7
6
8
5
8
6
4
4
6
7
6
8
5
8
6
4
4
6
7
6
8
5
8
6
4
4
6
7
6
8
5
8
6
4
4
6
7
7
5
7
6
7
7
9
6
7
7
9
5
8
6
8
5
5
6
10
7
7
5
6
6
7
7
8
6
7
7
9
5
8
6
8
5
5
6
10
6
7
5
8
7
13
10
10
12
10
12
9
6
5
12
10
12
9
6
5
13
13
11
13
13
13
13
12
13
13
11
13
14
13
13
12
12
10
13
9
9
8
6
5
10
10
9
9
8
9
9
9
11
12
12
8
10
9
10
8
9
9
10
9
10
12
11
9
10
12
12
8
12
10
12
10
11
10
7
7
8
4
6
4
7
8
7
8
4
6
5
7
8
5
11
10
6
7
5
11
10
7
7
7
12
11
7
8
5
11
10
6
7
5
11
10
7
4
5
5
5
5
12
10
10
9
8
5
5
8
5
11
10
8
7
7
9
7
7
8
7
7
7
7
5
9
13
11
10
9
11
11
10
9
7
7
7
7
5
9
13
11
10
9
11
11
10
9
11
11
10
9
11
11
10
9
10
6
6
11
6
6
12
7
7
7
7
4
4
7
5
4
7
4
4
7
4
4
7
6
6
12
7
7
7
7
4
4
7
4
4
7
4
4
7
4
4
7
4
4
7
4
4
7
4
4
7
4
4
7
4
4
8
8
8
6
10
8
8
7
9
12
11
8
8
7
9
8
8
6
10
8
8
7
9
12
11
8
8
7
9
7
9
7
9
7
9
9
11
12
15
10
11
12
16
9
11
12
14
9
10
13
15
10
10
10
10
10
10
10
8
10
6
8
10
7
8
11
6
7
4
6
7
6
10
10
10
9
11
6
8
10
7
9
11
6
7
4
6
7
6
4
6
8
6
9
9
10
12
5
5
12
5
5
12
9
9
10
12
5
5
12
5
8
8
5
5
9
5
8
9
6
5
10
9
9
10
12
5
5
12
5
8
8
6
5
9
5
5
10
7
8
7
12
7
8
8
9
6
8
7
7
7
8
9
9
6
8
7
7
7
8
11
7
6
8
7
7
7
8
11
7
11
8
11
5
10
5
15
9
7
18
5
9
6
10
5
9
7
24
15
10
5
9
7
18
5
9
6
10
5
9
7
13
10
12
8
13
10
12
7
7
10
12
8
13
10
12
6
7
10
12
8
13
10
12
8
13
11
12
7
5
8
9
7
5
8
10
6
7
8
7
10
5
8
9
7
5
7
9
7
7
8
7
9
7
8
8
8
9
9
5
5
10
8
10
9
10
9
9
9
8
9
7
8
12
7
8
10
5
9
9
9
9
7
10
7
10
7
8
12
7
8
10
5
7
8
12
7
8
10
5
6
5
9
7
5
8
7
5
9
11
11
8
6
9
8
6
9
7
7
9
6
7
9
11
9
12
10
8
6
9
8
6
9
7
7
9
7
7
9
8
6
9
8
6
9
7
7
9
6
7
8
8
10
8
8
8
9
9
9
7
9
8
9
8
9
7
8
8
9
9
9
8
9
8
9
8
10
7
9
8
9
7
9
7
7
7
7
4
7
7
7
7
7
7
7
4
7
7
7
4
7
7
7
4
7
7
7
6
7
7
7
4
7
7
7
4
7
7
7
4
7
7
7
4
4
10
13
10
10
5
7
5
7
5
6
5
7
11
13
10
10
10
13
11
11
7
6
7
5
7
5
6
5
7
10
13
10
10
10
13
10
11
10
13
10
10
7
2
6
2
8
8
2
6
2
6
3
9
2
7
8
2
6
6
5
2
7
2
6
2
6
2
8
2
7
7
2
6
2
8
2
7
2
6
2
6
2
9
3
7
2
6
2
6
2
10
2
7
2
10
2
7
9
10
8
5
6
10
7
7
8
8
8
8
5
5
5
6
9
10
5
5
5
6
10
11
8
8
8
5
5
5
6
9
10
5
5
5
6
10
11
10
7
6
6
12
9
10
7
6
6
7
7
6
5
12
9
10
7
6
6
7
7
6
6
6
7
7
7
6
6
5
7
10
6
7
11
5
7
11
6
7
4
7
9
5
8
6
15
10
5
6
5
7
11
6
7
4
7
9
5
8
6
15
10
5
6
8
5
8
6
15
11
5
6
8
8
9
12
9
11
9
8
7
9
7
8
8
10
10
8
8
9
12
9
11
9
8
8
10
7
8
8
10
10
8
8
8
12
8
8
10
8
8
8
10
10
10
7
4
11
12
10
7
4
12
6
8
12
5
6
11
10
13
5
6
10
10
10
7
5
11
6
8
12
5
6
10
10
13
5
6
11
10
12
5
6
11
10
13
5
6
11
10
7
8
8
7
7
7
9
7
7
10
9
7
8
7
9
7
8
8
8
7
7
7
9
7
7
8
9
7
8
7
9
7
10
7
12
11
10
9
11
11
12
9
11
11
11
7
10
6
11
7
8
5
11
12
9
11
11
11
7
10
6
11
7
8
6
11
7
10
6
11
7
9
5
11
7
8
5
9
9
5
6
8
7
7
7
9
10
7
9
9
5
6
8
7
7
7
9
10
7
7
7
7
9
10
7
7
4
7
5
7
7
7
5
6
6
7
6
6
7
6
6
7
5
5
6
5
6
6
5
5
7
7
5
7
7
7
5
6
6
7
6
6
7
6
6
7
5
5
6
5
6
6
5
5
7
5
6
5
6
6
5
5
7
8
5
9
5
9
5
9
6
9
5
8
6
9
5
8
6
7
8
10
8
7
8
10
7
9
5
8
6
9
5
8
6
7
8
10
8
7
8
10
7
8
8
10
8
7
8
10
7
11
8
5
7
10
8
8
9
7
5
9
6
7
10
10
5
9
9
11
9
7
7
7
9
9
8
4
9
6
7
9
10
7
9
9
12
7
8
7
7
9
10
10
8
7
6
8
9
10
13
9
9
9
13
10
7
7
9
7
7
9
7
7
9
7
7
8
9
10
13
10
7
7
10
8
7
9
7
7
10
7
7
9
5
2
7
7
6
9
6
8
6
6
8
7
7
7
7
9
8
6
7
8
6
8
7
8
9
7
5
6
9
6
6
9
8
7
7
7
7
9
8
6
7
8
6
8
7
8
9
7
5
6
9
6
6
9
5
6
9
6
6
9
6
6
10
10
8
7
7
7
10
11
10
5
10
5
10
7
9
13
11
8
8
10
10
5
10
5
11
8
8
14
11
15
11
10
5
10
5
10
12
9
5
6
7
4
7
8
7
6
6
4
7
7
6
8
7
7
11
4
7
7
4
7
8
6
6
6
4
6
7
5
8
6
7
10
7
7
6
8
6
7
11
7
8
5
8
6
7
9
9
9
10
12
8
6
11
11
12
8
7
9
10
9
8
7
11
11
12
8
7
9
10
9
8
7
9
10
9
8
8
14
14
11
9
11
7
10
7
10
14
14
12
9
11
7
10
7
10
7
10
7
10
12
13
14
8
15
11
15
10
10
8
8
7
10
8
13
12
13
14
8
15
11
14
10
10
8
8
7
10
8
14
10
8
8
7
10
8
10
10
8
8
7
10
8
13
9
9
8
8
8
7
7
7
7
9
7
9
10
8
8
8
10
12
12
11
9
6
6
6
6
12
12
11
9
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
8
7
10
6
8
7
9
9
7
9
10
7
8
6
8
7
9
9
7
9
10
7
8
9
7
9
10
7
8
18
5
7
6
6
5
7
6
6
6
7
7
7
6
7
7
9
5
7
6
6
5
7
6
6
6
7
7
7
6
7
7
7
6
7
7
7
6
7
7
7
3
6
5
6
10
8
10
9
7
9
10
11
11
11
11
13
13
13
13
10
8
10
9
7
10
10
11
11
11
11
13
13
13
13
13
16
14
13
13
13
12
13
5
11
8
13
8
11
9
12
8
13
10
12
9
13
10
12
11
10
9
13
8
13
10
12
9
13
10
12
8
13
10
12
9
13
10
14
11
3
10
10
5
5
10
5
11
5
11
10
5
9
7
9
6
12
13
12
8
6
5
11
10
5
9
7
9
6
12
13
12
8
6
12
13
13
8
6
6
6
11
7
6
11
11
11
2
11
10
10
13
2
11
10
10
13
2
7
6
11
10
11
3
11
10
10
13
2
11
9
11
13
2
11
10
10
13
2
11
10
10
13
2
5
5
6
4
6
8
5
5
7
4
6
11
6
7
4
6
7
4
6
7
4
6
12
5
5
6
4
6
8
5
5
7
4
6
11
6
7
4
6
7
4
6
7
4
6
12
6
7
4
6
7
4
6
7
4
6
12
6
7
4
6
7
4
6
7
4
6
12
9
9
4
10
6
7
3
12
6
7
3
7
3
8
11
6
8
3
12
6
7
3
8
3
8
11
3
7
3
7
3
8
11
4
4
7
3
7
11
11
10
10
10
10
11
11
6
7
3
12
6
7
7
4
7
12
9
12
10
11
10
10
13
4
14
13
5
14
11
11
11
11
11
10
10
15
4
13
13
17
7
4
4
3
11
4
4
5
11
6
7
9
6
7
6
5
6
7
10
4
4
5
9
4
4
5
4
5
6
7
9
6
7
6
5
6
7
10
6
7
6
5
6
7
10
10
10
12
10
11
11
12
11
10
10
7
7
8
5
7
7
8
5
10
10
3
9
3
9
5
7
10
3
9
4
9
6
7
10
9
9
12
8
3
9
4
9
6
7
10
9
9
12
8
3
9
4
9
6
7
10
5
7
10
6
8
9
10
7
8
10
10
12
9
7
9
12
9
8
10
7
8
10
10
12
9
7
10
12
9
8
10
11
9
8
12
11
9
8
10
11
8
10
9
10
9
11
8
12
8
13
8
12
9
12
9
10
9
9
9
10
8
9
9
12
8
12
9
12
8
12
10
11
10
12
8
11
10
11
10
10
7
8
5
6
12
8
10
4
5
13
11
11
5
5
14
10
11
5
5
14
6
9
4
4
12
10
11
5
5
14
10
11
5
5
7
7
10
11
5
5
14
6
11
12
3
7
11
12
3
7
3
2
6
3
7
8
3
2
11
2
4
3
7
7
4
6
6
7
3
8
3
6
7
7
3
2
6
3
7
8
3
2
11
2
4
3
7
7
4
6
6
7
3
8
3
6
7
3
7
7
4
7
6
7
3
9
5
7
7
15
15
16
14
13
22
15
20
16
13
13
13
14
17
14
17
14
19
14
19
6
9
9
11
10
10
10
9
10
10
11
9
10
10
10
9
9
10
10
9
10
10
11
9
10
10
10
9
9
10
11
9
10
10
9
9
9
8
6
8
5
9
7
9
5
8
6
8
5
8
7
9
5
8
6
8
5
9
7
9
5
8
6
8
5
8
7
9
5
7
7
7
6
7
7
8
6
9
7
12
9
7
12
8
7
6
7
10
2
7
10
8
6
7
8
10
7
7
7
6
7
7
8
6
9
7
12
9
7
11
8
7
6
7
11
2
7
10
8
6
7
8
10
7
10
8
6
7
8
10
11
8
11
9
8
8
8
8
11
10
11
9
9
11
10
9
8
8
8
11
9
11
8
9
9
10
9
8
11
10
11
8
15
11
11
8
3
6
8
4
8
5
7
8
8
6
8
4
7
9
3
4
8
5
4
4
3
4
8
6
6
5
8
6
8
4
7
9
3
4
8
5
4
4
3
3
9
6
6
5
3
3
9
5
4
4
3
4
8
6
6
5
3
3
9
6
6
5
6
6
5
10
11
7
10
12
10
12
14
15
9
10
7
8
11
7
10
11
10
12
14
15
9
10
7
8
11
7
10
11
9
8
12
9
10
11
8
3
6
6
8
6
6
6
8
6
10
6
10
6
11
10
6
6
7
6
6
6
8
6
6
6
8
6
10
6
10
6
11
10
6
6
7
6
9
11
10
10
7
10
11
10
8
6
7
9
5
10
6
9
7
11
10
11
10
8
6
7
9
6
10
6
9
8
11
10
9
9
11
7
9
7
10
5
9
7
10
6
9
7
10
5
9
7
11
7
4
5
13
6
9
8
6
8
8
12
6
10
6
6
6
6
6
13
6
8
8
6
7
8
6
7
6
10
7
6
6
6
6
14
10
5
8
7
7
8
13
6
8
8
7
6
8
8
8
10
10
11
7
13
10
7
7
10
13
13
8
8
10
10
10
13
9
13
10
8
6
10
13
13
9
7
10
6
14
10
7
7
10
14
13
15
11
13
13
13
15
9
8
9
11
7
7
10
10
11
7
7
10
10
16
13
13
12
16
9
8
9
11
7
17
10
11
7
7
10
10
16
10
10
11
7
7
10
10
8
9
11
8
9
8
5
6
6
7
6
8
14
7
6
6
8
9
12
8
9
8
5
6
6
7
6
8
11
7
6
7
6
8
14
7
6
6
6
7
9
6
7
9
6
7
9
6
7
9
3
10
3
8
3
10
9
6
7
9
6
7
9
3
10
3
8
3
10
9
4
10
3
8
3
11
9
10
7
7
9
7
7
11
12
11
9
7
9
9
7
7
3
11
11
11
9
11
13
11
10
7
7
8
6
8
6
8
8
6
6
8
8
6
8
6
6
5
6
6
6
6
6
8
6
6
8
8
6
8
6
6
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
11
12
12
11
8
8
7
7
12
12
4
4
9
11
12
12
11
8
8
7
7
12
12
4
5
9
8
8
7
7
12
12
4
5
9
7
6
7
6
8
8
7
6
7
7
7
7
10
7
9
11
16
9
8
9
8
7
7
7
7
10
7
9
11
16
17
9
8
11
16
9
8
9
4
6
8
4
6
10
3
6
8
3
8
9
8
6
12
6
6
10
4
6
9
4
6
10
3
6
9
3
8
9
8
6
12
7
6
9
7
6
12
7
7
9
9
7
6
7
8
8
7
8
8
7
7
8
6
9
6
8
6
10
9
12
10
9
7
6
7
8
8
6
8
8
7
7
8
6
9
6
8
6
10
9
12
10
9
11
10
10
8
11
10
10
8
6
7
10
9
7
7
10
8
11
10
10
8
11
10
10
8
6
7
10
8
7
7
10
8
7
8
10
8
8
8
7
7
7
4
9
8
8
6
6
9
5
8
7
8
9
6
11
7
8
9
7
8
7
7
4
9
8
8
7
6
9
4
8
7
8
9
6
11
7
8
9
7
8
7
7
4
9
9
5
6
5
9
5
5
5
6
5
5
7
5
5
5
8
6
6
6
6
7
5
5
9
7
6
9
7
7
9
5
8
8
8
8
8
9
9
5
5
6
7
6
7
7
5
7
8
7
7
8
4
5
6
8
7
7
8
4
8
3
8
8
8
8
8
7
2
9
5
5
6
7
6
7
7
5
7
8
7
7
8
4
5
6
9
9
9
6
8
7
7
8
4
5
6
8
7
7
8
4
8
3
5
7
6
7
6
8
7
7
7
10
7
9
6
10
9
9
6
10
5
7
5
7
6
8
6
9
7
7
7
10
8
9
6
10
9
9
6
10
5
7
3
5
9
7
12
9
6
10
5
4
9
6
10
5
7
10
10
11
10
11
9
9
13
10
10
11
11
11
9
10
12
4
9
5
7
4
9
5
7
11
10
10
10
10
9
9
12
10
10
11
11
11
9
10
12
4
9
5
7
4
8
5
7
8
7
9
7
8
7
9
8
9
8
9
7
9
7
9
8
8
7
9
8
9
8
9
7
9
7
9
8
9
8
9
7
9
7
9
8
8
7
8
11
7
8
8
11
9
8
8
11
9
8
8
10
9
10
9
7
8
11
10
8
10
11
9
7
8
11
7
8
8
11
9
11
9
11
12
11
11
11
12
11
11
7
7
17
6
8
17
11
12
11
11
11
12
11
11
7
8
16
8
8
17
14
6
6
12
14
14
6
6
12
14
12
11
11
8
13
11
12
9
12
7
6
12
14
12
10
11
8
13
11
12
9
12
14
10
10
10
10
11
11
10
11
11
11
10
12
12
12
10
11
11
11
10
11
11
11
10
12
12
14
10
11
10
11
11
8
11
9
8
8
8
7
11
8
11
9
8
8
8
7
8
7
12
7
8
8
12
7
8
8
8
7
8
7
12
7
8
8
12
7
12
8
10
10
10
9
8
5
8
5
12
10
8
5
8
5
8
5
9
5
5
7
11
12
3
4
12
11
13
4
4
8
5
8
5
8
5
13
12
11
12
3
4
12
11
13
4
4
12
11
12
3
4
12
11
13
4
4
4
4
5
7
6
7
5
8
6
7
7
10
7
9
6
10
9
8
11
10
7
5
7
6
7
5
8
6
7
7
10
7
9
6
10
9
8
11
10
7
16
15
7
7
12
8
6
10
9
8
11
10
7
10
10
9
8
9
10
5
7
6
6
9
9
6
6
10
8
6
6
10
5
7
7
10
9
8
5
8
7
7
6
6
9
9
7
6
10
5
7
7
10
9
8
5
8
15
8
8
9
7
8
8
12
7
10
10
10
9
10
10
10
5
2
8
8
12
7
10
10
10
9
10
10
10
5
2
8
8
12
7
8
8
12
8
8
8
12
7
8
8
12
8
6
5
5
7
6
5
6
7
6
7
6
5
7
6
5
4
8
5
6
5
5
7
5
8
7
4
8
5
6
3
10
5
4
8
8
7
6
6
6
7
10
5
7
6
6
7
7
5
8
7
9
5
8
6
7
8
4
7
8
3
8
6
7
5
7
5
6
5
5
7
6
7
7
4
8
6
5
4
9
5
4
8
8
6
7
6
6
7
10
5
7
6
6
7
7
5
8
7
9
4
9
6
7
8
4
7
8
3
8
6
7
11
12
3
8
7
6
6
6
7
10
12
5
7
7
7
5
8
7
8
6
8
6
13
8
14
9
11
15
14
9
13
8
14
9
11
15
15
9
9
5
4
5
6
10
4
11
8
8
5
7
6
10
6
6
6
12
4
9
6
8
4
10
7
8
5
8
6
10
6
6
6
12
14
7
8
5
10
7
8
5
9
8
8
4
11
7
11
11
13
7
11
12
13
7
7
8
12
8
9
8
10
8
10
7
12
9
11
12
13
7
7
8
12
8
9
8
10
8
10
7
12
9
9
8
10
8
10
7
12
17
11
6
10
4
8
7
8
12
6
11
12
7
8
9
8
13
9
8
9
5
11
6
10
12
7
8
9
8
13
9
8
9
5
8
9
9
6
10
8
9
5
9
8
13
9
8
9
5
11
12
10
6
6
8
9
9
8
10
11
11
12
12
10
10
6
12
11
12
15
4
12
9
8
11
10
13
11
11
10
10
9
4
12
11
12
13
10
12
8
11
11
9
9
8
12
10
12
11
11
12
12
11
12
11
12
9
10
10
10
10
11
12
6
8
13
9
11
10
11
10
10
12
6
8
14
8
7
7
13
7
4
7
6
7
13
8
6
9
11
7
8
9
6
7
5
6
12
9
4
11
11
8
7
10
3
5
10
4
9
6
7
6
10
5
9
5
10
7
7
12
11
7
7
8
6
9
6
6
12
9
4
12
12
8
7
13
5
10
4
9
6
7
7
10
5
9
5
10
7
7
8
8
6
7
13
6
7
10
8
6
7
12
6
7
10
8
6
7
10
13
6
9
6
7
12
6
7
10
9
5
7
10
13
6
9
10
11
10
12
10
9
10
10
10
9
9
10
13
13
13
10
14
13
13
14
10
9
11
9
13
13
13
10
14
13
13
15
7
7
8
6
7
9
8
6
7
7
8
6
7
9
8
6
7
9
9
8
6
8
6
8
9
8
9
4
18
8
9
12
10
10
7
15
14
8
7
14
8
9
8
10
8
9
12
10
10
7
15
14
8
21
8
21
8
7
14
8
7
14
12
11
11
13
12
12
11
7
13
9
11
6
13
9
11
12
12
11
11
7
13
9
11
6
13
10
11
10
10
9
9
6
13
9
11
6
13
10
11
12
11
12
12
13
12
12
12
6
5
8
6
5
10
9
8
9
7
11
8
9
6
13
12
12
12
6
5
8
6
5
10
9
8
9
7
11
8
9
6
7
9
8
9
7
11
8
9
12
13
14
18
18
11
3
9
11
13
14
18
17
11
3
8
3
9
7
5
7
8
5
9
8
6
5
5
7
7
7
7
6
8
6
5
10
7
6
5
5
7
7
8
5
5
7
8
8
9
8
10
9
9
9
10
12
6
8
7
8
6
8
7
9
9
8
9
10
6
8
7
8
6
8
7
9
9
8
9
10
8
5
11
9
5
11
5
7
5
7
5
8
9
9
5
13
9
7
7
8
5
11
9
5
11
5
7
5
7
5
8
9
9
5
13
9
7
7
5
7
5
7
5
8
9
9
5
13
9
7
7
7
6
7
6
8
7
7
7
7
7
7
6
10
6
6
3
12
16
4
9
8
9
8
7
7
7
6
10
7
6
3
12
14
4
9
8
9
8
11
14
4
12
14
4
9
8
9
8
11
14
4
5
10
5
10
8
7
8
8
11
11
10
11
11
9
6
11
9
13
10
13
8
7
8
8
11
11
10
11
11
11
7
6
10
11
10
13
11
9
6
11
9
13
11
12
11
10
11
9
11
6
6
11
10
11
9
11
9
11
6
5
11
9
11
9
11
9
11
6
5
11
10
9
9
11
9
8
9
11
9
9
9
10
8
8
8
9
9
8
8
9
11
9
8
8
11
8
8
8
10
8
8
8
9
10
8
8
8
9
9
10
9
9
7
7
9
9
9
7
7
9
10
10
7
7
8
10
10
7
6
9
9
9
7
7
8
11
10
6
7
9
10
10
7
7
7
11
10
6
8
8
10
10
6
8
7
8
8
10
7
9
9
10
9
10
9
11
11
9
9
10
9
10
10
10
11
11
10
11
11
6
6
8
8
7
10
8
8
8
8
9
8
6
9
7
9
7
10
8
8
7
9
9
8
6
9
6
8
7
9
7
7
7
7
9
8
7
10
8
6
13
9
6
4
5
7
7
9
7
7
10
8
6
13
9
6
4
5
8
6
13
9
6
4
5
8
6
13
9
6
4
5
10
7
7
11
9
7
7
12
13
5
13
8
12
5
13
9
9
8
7
12
12
5
14
8
12
5
14
9
12
5
13
8
13
5
13
9
3
3
8
8
10
11
8
8
10
9
8
9
11
13
8
9
10
6
6
8
8
10
9
8
9
11
13
8
9
10
6
6
10
5
5
10
10
8
9
11
13
8
9
10
6
6
5
5
13
7
9
7
10
6
6
10
7
6
5
5
13
7
9
8
10
6
7
10
7
6
3
12
6
7
10
6
7
10
7
6
8
2
5
3
5
2
5
3
6
3
7
5
3
7
9
5
6
9
2
6
5
8
5
5
6
9
2
6
5
10
3
7
5
3
7
9
5
6
9
2
6
5
8
5
5
6
9
2
6
5
10
5
6
9
2
6
5
10
8
10
8
10
9
11
8
12
8
6
10
8
6
8
10
8
10
8
9
8
10
8
12
9
6
10
9
6
8
11
8
6
11
8
6
8
10
9
13
7
11
9
10
15
8
5
9
9
9
9
6
10
9
10
5
13
7
10
9
10
15
8
5
9
9
8
9
6
10
9
10
4
7
5
9
9
8
8
6
10
9
10
4
10
4
11
8
11
9
10
14
13
8
11
10
13
9
10
10
9
9
9
11
9
10
8
10
12
8
10
8
11
8
11
8
9
9
9
11
9
10
8
10
12
8
11
8
12
8
11
8
11
8
11
8
8
9
11
10
6
10
9
10
10
6
8
11
9
11
9
11
9
11
7
10
12
10
6
8
11
9
11
9
11
9
11
7
11
9
11
7
8
10
7
12
9
10
15
8
11
9
13
7
8
16
11
11
14
9
10
11
13
9
8
11
8
14
7
8
16
11
11
14
9
10
11
13
9
10
13
12
9
11
12
12
9
8
6
10
7
8
6
10
8
7
7
6
9
8
6
10
8
6
7
6
8
8
6
11
8
11
8
13
12
12
10
13
12
13
11
14
8
12
10
14
8
8
6
9
15
12
13
11
14
8
12
10
13
8
8
6
9
13
8
13
10
13
8
8
6
9
8
6
9
8
9
11
9
8
9
13
8
7
10
7
6
9
9
12
8
7
10
7
6
11
7
10
7
6
9
9
12
8
7
13
10
6
6
9
13
9
6
6
8
10
9
5
7
7
6
11
10
6
16
20
6
6
11
14
15
6
9
13
9
6
6
8
10
9
6
13
6
11
10
7
6
10
11
9
6
6
11
11
10
7
6
10
11
9
6
6
11
6
6
5
7
10
5
5
7
5
10
4
8
6
6
9
6
9
6
6
8
10
9
6
6
11
5
7
10
5
5
7
5
10
4
8
6
6
9
6
9
6
6
8
10
9
6
6
11
9
6
6
8
10
9
6
6
11
4
4
9
6
5
7
3
5
3
6
6
8
4
4
9
5
5
7
3
5
3
6
6
6
5
7
5
8
4
8
5
8
7
6
14
6
6
12
13
5
7
5
8
7
12
7
6
13
7
6
13
13
5
8
5
8
6
14
12
6
8
5
9
6
13
13
7
7
15
7
17
7
9
9
9
11
9
9
9
18
7
10
7
11
9
9
11
9
9
9
11
9
9
9
11
9
9
9
11
9
11
8
6
8
7
9
9
9
6
9
8
9
5
6
10
10
8
6
8
6
9
9
9
6
8
8
8
5
6
7
10
9
8
7
9
8
10
5
6
6
6
6
7
6
7
5
8
6
8
6
7
6
7
13
7
7
20
6
7
6
7
5
7
6
7
9
11
6
7
6
7
13
7
7
20
9
11
10
9
7
11
8
8
7
7
10
7
8
9
11
8
8
7
7
10
7
8
8
9
7
11
8
7
8
11
9
7
6
10
8
5
5
7
8
8
6
6
2
7
11
4
8
4
11
13
12
4
8
4
11
13
8
8
6
6
2
7
11
4
8
4
11
13
14
4
8
4
11
12
3
11
11
4
12
14
15
10
12
21
14
14
15
9
10
7
8
15
9
11
7
8
13
13
13
13
12
8
12
7
11
14
11
11
12
8
12
7
11
14
11
10
3
3
7
4
4
6
7
7
4
4
7
7
7
8
6
8
8
9
6
6
7
8
6
7
7
4
4
7
8
8
8
6
8
8
9
7
9
9
9
10
9
7
8
6
8
8
9
6
8
8
7
11
8
8
7
7
4
7
9
7
7
6
5
7
4
5
7
7
7
5
8
8
7
7
4
7
9
7
7
6
5
7
4
5
7
7
7
5
7
9
7
7
6
5
7
4
5
7
7
7
7
8
9
6
10
5
8
8
15
16
9
5
8
7
10
5
8
8
15
16
7
8
9
6
10
5
8
8
15
16
9
5
9
7
10
5
9
8
15
16
3
9
3
9
6
6
4
10
4
9
4
9
6
6
9
7
12
11
11
13
11
3
4
7
6
7
3
3
9
4
9
6
6
4
11
12
11
11
13
11
4
4
7
6
13
10
13
13
11
4
4
7
5
7
6
6
3
8
7
6
5
8
8
6
5
6
7
8
5
7
8
8
6
5
7
7
7
5
6
8
8
5
14
13
13
13
15
9
6
4
11
9
6
9
4
9
6
7
6
11
8
6
6
10
9
8
15
13
8
9
8
7
6
9
5
11
9
7
6
8
9
7
7
7
9
6
7
7
5
10
4
9
3
11
12
5
9
8
6
7
10
9
7
15
5
5
4
5
4
5
4
4
9
6
2
11
3
6
2
12
4
4
5
8
6
7
8
7
8
8
5
5
9
10
5
2
11
2
6
2
11
4
4
5
7
5
6
8
7
8
8
5
5
9
11
5
5
8
7
8
7
5
5
8
11
6
2
11
9
6
8
8
10
6
10
9
11
9
12
10
11
10
12
14
9
6
8
8
10
6
10
9
11
9
12
10
11
10
12
14
11
9
12
10
11
10
12
14
12
13
6
6
10
13
5
10
10
10
9
9
10
9
9
10
13
5
10
10
10
10
9
9
9
9
10
10
7
8
10
10
9
9
8
9
8
10
10
11
11
8
11
8
11
8
11
8
8
8
11
5
10
11
4
11
8
11
8
8
8
10
6
10
5
11
8
8
11
5
10
11
4
8
8
10
6
10
11
4
3
7
7
7
4
7
6
7
4
6
6
7
4
9
8
7
9
6
8
6
9
7
5
10
6
8
6
11
6
4
9
9
7
3
9
5
6
7
7
8
5
7
3
5
7
8
6
7
3
5
6
6
9
6
7
9
9
4
6
8
7
5
5
7
7
5
7
3
6
6
6
9
6
7
8
9
4
6
8
7
5
5
9
4
6
8
7
5
5
9
11
9
11
11
7
6
5
9
10
10
6
6
10
10
10
6
6
10
7
11
7
6
5
9
10
10
6
6
11
12
11
6
6
12
11
10
6
6
11
12
11
6
6
12
7
8
5
6
8
6
6
9
6
6
8
6
6
7
5
5
8
6
9
8
6
6
8
6
6
10
6
11
6
11
5
10
8
7
5
5
8
6
8
8
6
6
7
6
6
11
6
11
6
10
5
11
9
10
6
11
6
10
5
11
9
2
7
9
7
9
8
8
4
10
7
9
10
8
9
8
10
10
9
8
10
8
10
8
10
10
7
8
11
9
11
7
11
10
7
11
7
4
6
6
5
7
4
9
4
7
11
9
5
9
4
7
9
4
6
10
4
7
13
4
6
10
4
7
11
4
6
9
6
7
5
5
6
7
7
9
11
10
8
7
11
7
8
7
9
5
7
10
12
10
8
7
11
7
8
7
9
5
7
10
11
7
8
7
9
5
8
8
3
5
7
9
5
7
11
9
10
10
10
10
10
10
10
10
7
10
8
10
10
10
10
11
10
11
10
10
7
10
8
10
4
4
4
7
7
5
5
6
5
6
7
6
13
6
7
6
12
10
6
4
4
7
8
4
5
6
5
7
8
6
12
5
7
6
13
9
7
5
5
6
5
6
9
6
12
5
7
6
11
5
9
8
9
8
12
11
11
23
11
10
14
13
11
13
10
9
8
9
8
12
11
11
10
13
11
10
14
13
11
13
10
13
11
10
14
13
11
13
10
7
7
6
8
7
8
10
8
8
10
10
10
10
12
11
12
8
8
8
9
9
9
9
11
11
10
10
12
12
12
10
11
10
12
11
13
6
5
10
7
7
8
12
9
8
4
10
8
4
10
12
9
4
9
6
4
7
8
12
9
8
4
10
8
4
10
12
9
4
10
6
4
12
10
13
10
12
9
8
6
6
12
13
12
6
12
13
12
6
11
6
7
7
11
7
7
7
12
13
12
6
12
13
12
6
11
6
7
7
11
7
6
6
11
6
7
7
11
7
6
6
7
10
6
13
11
12
11
9
7
5
8
5
7
7
7
10
6
13
11
13
11
10
8
5
7
12
8
6
9
7
8
8
7
9
8
8
12
11
7
8
9
7
9
8
8
12
10
8
8
12
10
11
11
9
7
11
7
9
6
11
9
9
6
10
8
8
8
14
12
15
12
8
14
12
15
12
8
14
12
16
14
21
21
9
8
12
7
9
9
7
6
9
8
10
7
6
7
7
10
6
11
9
8
12
6
9
11
5
8
8
8
10
7
6
7
7
10
6
11
7
7
6
5
8
7
6
6
6
8
7
7
3
10
6
6
6
8
7
8
3
7
4
7
4
8
4
7
5
11
4
7
4
8
4
7
8
7
6
6
6
8
7
8
3
8
5
7
4
8
4
7
5
11
4
7
4
8
4
7
7
7
4
7
4
8
4
7
5
11
4
7
4
8
4
7
8
7
10
8
10
7
10
8
10
7
10
8
10
7
10
8
10
7
10
8
10
7
10
7
6
8
8
7
7
8
8
8
6
6
10
5
6
11
7
6
10
11
8
5
7
8
8
8
6
6
10
5
6
11
7
6
10
11
8
5
7
6
10
5
6
11
7
6
10
11
8
5
8
7
14
7
9
7
10
7
6
10
11
9
4
9
7
7
10
5
9
5
12
6
10
5
10
9
10
6
8
6
10
5
9
10
10
6
8
5
9
6
7
8
7
9
7
10
7
7
8
12
9
4
16
7
10
5
8
5
12
6
10
5
10
8
10
7
8
6
10
5
10
9
10
5
9
6
10
6
10
8
9
7
9
5
5
8
5
8
5
8
5
8
7
8
7
8
5
8
5
8
7
8
7
8
5
3
5
12
7
6
9
9
7
6
9
9
9
9
9
9
9
9
9
8
8
6
14
10
9
7
6
9
9
9
9
9
9
9
9
9
8
8
6
9
9
11
8
8
6
4
7
10
9
10
9
11
8
9
5
9
16
5
10
11
4
7
10
9
11
9
11
8
9
6
9
16
5
10
12
4
10
16
5
10
12
3
11
11
7
6
11
11
7
7
6
9
11
8
5
9
11
9
11
11
7
6
11
11
7
7
5
9
11
8
5
9
11
8
5
9
12
7
5
9
12
8
11
9
11
12
11
9
12
7
11
11
11
9
4
12
9
12
8
11
12
11
9
4
12
10
12
7
8
5
9
5
7
5
7
5
8
11
8
11
8
5
12
8
5
9
5
7
5
7
5
8
11
8
11
8
11
8
11
8
5
12
8
5
12
10
5
11
6
10
6
10
5
9
9
7
6
10
5
10
5
10
5
11
5
10
5
10
5
10
6
10
5
9
9
7
6
10
5
10
5
10
5
11
5
8
5
10
5
10
5
11
5
7
7
8
8
7
9
13
13
13
12
9
8
11
12
9
9
11
8
7
7
8
8
7
8
13
13
13
12
9
8
11
12
9
9
11
8
9
8
11
12
9
9
11
8
6
8
19
8
6
7
10
19
10
10
10
9
13
6
8
6
7
6
8
15
10
10
9
10
10
10
9
13
11
10
9
10
10
10
9
13
10
11
12
9
12
11
12
9
13
13
13
11
13
13
13
11
12
11
12
9
13
13
13
11
13
13
13
11
14
13
13
11
13
13
13
11
9
10
7
9
9
8
9
12
8
7
7
9
7
10
8
8
11
12
7
8
6
9
7
9
11
8
7
6
10
7
6
7
7
8
8
7
8
10
7
7
7
5
5
8
7
8
5
4
17
8
8
8
7
7
5
5
8
7
8
5
4
9
8
7
5
5
8
7
8
5
4
9
9
10
8
9
9
5
6
10
5
7
9
9
4
6
9
10
9
7
9
9
9
5
9
5
6
11
5
7
9
9
4
7
9
10
9
7
9
9
10
5
9
10
10
7
10
9
9
6
9
10
9
7
7
8
11
8
8
8
12
8
7
8
11
10
7
8
10
10
10
7
8
11
8
8
8
12
8
7
8
11
10
7
8
10
10
10
10
6
6
9
9
9
7
8
9
9
7
6
6
10
6
10
8
7
9
9
7
8
9
9
7
6
6
10
9
8
8
8
8
6
9
10
8
6
9
10
8
8
9
10
5
7
11
10
5
10
5
7
9
6
9
10
8
8
9
10
5
7
11
10
5
10
5
7
9
8
9
10
5
7
11
10
5
10
5
7
8
9
8
9
8
9
9
11
9
8
9
10
8
6
10
10
8
9
8
10
9
6
9
10
8
8
8
10
8
12
12
12
21
12
12
9
12
12
12
9
12
12
12
9
13
12
12
9
12
12
12
9
12
12
12
9
9
10
9
11
8
10
8
11
12
10
9
11
11
11
12
9
9
10
9
11
8
10
8
11
12
10
9
11
11
11
12
11
11
11
12
12
11
12
10
11
11
11
11
14
10
9
9
8
9
8
8
9
11
12
10
11
11
11
11
14
10
9
9
8
9
8
8
9
10
9
9
8
9
8
8
9
9
8
9
8
9
8
9
8
6
9
10
7
10
8
9
8
9
8
9
8
9
8
9
8
6
9
10
7
10
8
9
8
6
9
10
7
10
8
9
8
9
8
9
8
6
7
6
7
6
7
7
6
7
6
9
7
7
9
6
6
7
8
7
3
7
9
6
7
7
8
7
3
7
6
9
7
7
9
6
6
7
8
7
3
7
9
6
7
7
8
7
3
7
9
6
6
7
8
7
3
8
6
7
6
7
9
7
9
7
10
7
8
7
9
8
8
7
14
13
7
6
6
7
6
7
10
8
9
7
10
7
8
7
9
8
8
7
14
13
7
7
7
7
9
7
6
10
8
8
12
8
8
14
7
7
9
7
6
10
8
8
12
8
8
14
7
7
10
8
8
12
8
8
14
7
7
11
7
7
10
7
8
10
8
8
12
8
8
8
14
13
7
7
9
8
8
12
8
8
8
14
13
7
7
9
14
13
7
7
9
5
5
8
5
5
5
6
6
5
5
8
5
5
5
6
6
13
12
10
13
13
12
10
13
5
5
8
5
5
5
6
6
5
5
8
5
5
5
6
6
13
12
10
13
13
12
10
13
13
12
10
13
13
12
10
13
13
8
8
10
9
5
8
6
9
13
13
12
4
4
13
13
12
4
7
8
9
9
9
5
8
6
9
13
13
12
4
4
13
13
12
4
7
12
4
7
7
7
7
7
7
7
8
7
10
8
5
11
10
6
7
7
7
7
7
7
8
7
10
8
5
11
10
6
10
8
5
11
10
6
6
7
6
6
8
7
8
4
5
8
8
5
8
8
8
4
6
10
5
12
10
5
4
5
8
7
5
8
7
8
4
5
8
8
5
8
8
8
4
6
10
5
11
11
5
4
5
11
5
11
11
5
4
5
5
6
11
10
11
10
6
10
7
7
8
11
7
7
7
11
11
11
11
11
6
10
8
7
8
11
7
7
7
11
7
7
8
11
7
7
7
12
8
6
5
7
5
6
6
7
5
5
5
9
10
5
9
6
8
7
9
8
6
5
7
5
6
6
8
6
11
9
5
10
6
9
4
11
6
9
2
15
15
15
15
2
9
8
9
9
9
8
9
9
9
10
9
9
9
11
9
10
9
8
9
9
9
10
9
9
9
11
9
10
10
8
8
8
8
8
8
10
10
10
10
10
10
9
12
9
11
7
8
8
8
8
8
7
10
10
10
10
11
10
9
10
8
11
7
12
10
11
10
9
10
8
11
5
8
8
9
8
8
8
8
8
9
9
9
10
9
10
9
9
8
8
8
8
9
9
9
10
9
10
9
9
9
9
9
10
9
10
9
9
9
9
10
9
10
9
11
8
11
13
12
9
10
13
12
9
9
9
11
9
11
13
12
8
9
13
12
9
9
13
12
8
9
13
12
9
9
10
9
5
5
7
6
5
5
7
6
7
9
3
6
5
4
6
7
3
5
5
4
6
7
3
5
6
5
5
5
7
6
5
5
8
6
7
9
3
6
5
4
6
7
3
5
5
4
6
7
3
5
6
5
4
6
7
3
5
5
4
6
7
3
5
6
5
6
5
7
7
7
7
7
7
7
10
13
10
12
10
5
11
12
10
9
7
7
7
7
7
7
7
10
13
10
12
10
5
11
12
10
9
12
10
5
11
12
10
9
11
8
6
11
6
13
6
8
12
9
9
4
4
12
8
5
3
12
7
13
14
11
6
12
9
5
11
8
9
4
3
11
8
4
4
11
7
6
4
5
7
6
11
4
4
12
5
9
6
4
11
11
4
5
14
10
8
14
6
11
8
14
4
6
5
7
9
10
5
6
9
10
5
9
11
8
14
4
6
5
7
9
10
5
6
9
10
5
9
9
9
4
5
4
12
8
11
11
8
9
10
5
6
9
10
5
11
5
4
6
4
6
7
5
5
5
7
7
4
5
5
6
9
6
7
6
9
7
6
6
8
6
8
5
8
7
6
8
5
5
5
5
5
7
5
5
5
6
6
6
5
5
7
8
8
6
7
8
7
6
5
8
7
7
6
8
7
6
7
10
7
7
5
8
7
6
7
10
7
9
9
12
7
9
10
9
9
6
5
10
9
10
6
5
11
11
7
9
10
9
10
6
5
10
10
9
6
5
11
11
6
11
7
7
13
14
3
6
5
8
8
5
9
14
7
9
6
7
5
11
6
11
6
8
13
14
3
6
5
8
8
5
9
8
6
8
9
6
7
5
4
6
6
7
7
6
5
8
8
5
9
8
13
10
6
7
7
10
7
7
13
7
9
8
7
14
8
8
7
7
9
9
7
8
7
10
7
7
13
7
10
8
8
14
9
8
7
7
10
9
7
8
4
6
14
9
5
8
7
6
11
7
11
7
8
8
12
11
11
13
11
12
11
7
8
8
11
11
11
11
9
12
10
6
7
8
10
11
11
12
11
12
11
11
11
9
11
5
6
10
9
11
7
8
8
6
10
7
6
6
6
6
11
7
6
9
12
5
6
10
9
12
7
8
8
6
10
7
6
6
6
5
11
7
6
10
6
11
7
6
7
6
6
11
7
6
8
19
10
8
10
11
10
8
9
11
10
7
10
12
10
8
19
10
8
10
11
10
8
9
11
10
7
10
12
10
8
8
10
12
8
9
11
10
7
10
12
10
10
11
11
6
7
11
11
11
8
7
11
9
3
6
3
6
4
6
11
11
7
7
11
10
3
6
9
4
6
10
3
6
4
6
4
6
9
3
7
3
6
10
3
6
9
10
11
11
8
9
12
11
11
11
11
10
10
11
11
10
11
10
11
11
11
11
11
10
10
11
11
10
11
11
11
10
10
10
11
10
11
11
11
11
11
9
10
10
10
10
9
11
10
10
9
11
10
6
4
11
11
11
9
10
10
10
10
9
11
9
10
9
11
9
10
9
11
9
10
9
11
9
10
9
6
8
6
9
7
10
8
9
8
6
6
5
7
7
11
7
8
11
13
11
7
9
12
13
11
6
9
8
6
6
6
6
6
13
5
9
11
13
11
7
9
11
13
11
6
9
8
9
6
6
7
7
6
8
6
5
9
6
6
7
7
11
7
7
11
5
7
5
7
8
11
9
12
11
7
7
11
5
7
5
7
8
11
10
11
10
11
10
12
10
11
8
12
9
10
8
11
9
13
9
10
9
13
9
10
9
11
8
12
10
13
9
10
9
12
9
10
9
13
9
10
9
13
9
10
9
10
8
7
7
4
7
6
7
10
9
9
8
7
6
7
10
7
7
4
7
6
7
10
9
9
8
7
6
7
10
9
9
8
7
6
7
10
10
8
7
9
9
8
7
10
9
11
12
11
9
12
10
11
9
9
7
9
9
11
12
11
9
12
10
11
9
11
11
11
9
11
11
12
9
14
13
13
11
11
10
11
9
14
13
13
11
14
13
13
7
9
3
5
8
3
6
6
9
6
7
10
6
5
6
5
6
5
6
8
5
6
4
5
6
9
7
9
6
6
10
7
6
6
5
6
5
6
9
5
6
6
5
6
5
7
8
6
5
6
6
5
5
5
7
6
5
6
8
7
5
7
9
13
10
14
14
9
7
8
6
5
7
10
13
10
15
12
12
15
9
9
12
10
7
8
2
9
8
8
4
3
9
9
10
4
7
10
12
7
8
5
8
8
11
5
7
13
13
4
8
6
2
12
11
11
4
8
11
13
7
12
5
8
9
11
5
7
12
13
4
9
9
12
13
9
9
12
13
10
9
10
10
10
10
11
13
11
9
10
10
10
9
11
10
10
10
10
7
6
10
8
6
11
7
8
11
7
7
6
8
4
9
4
13
4
5
10
7
7
11
7
6
5
8
4
9
4
13
4
5
8
4
9
4
12
4
13
10
13
4
6
4
8
8
4
8
8
8
8
5
7
9
5
8
6
5
6
6
5
9
5
8
11
6
6
9
8
8
4
8
8
5
8
6
5
6
6
5
9
5
8
11
6
6
9
5
8
6
5
6
6
5
9
5
8
11
6
6
12
9
8
9
9
9
7
7
9
8
9
9
9
8
7
10
8
8
8
7
8
12
9
8
9
9
9
8
7
9
8
9
9
9
8
8
9
8
8
8
7
8
12
8
8
8
8
7
8
12
7
8
11
11
10
10
12
14
9
13
7
6
6
13
6
6
10
5
14
9
13
7
6
6
13
6
6
10
5
6
6
13
6
6
9
5
8
8
8
8
8
8
6
5
11
8
8
10
8
8
8
8
8
8
6
5
11
8
8
10
8
5
8
8
5
8
11
8
5
9
8
7
9
8
5
8
8
5
8
12
8
5
9
8
7
9
8
5
9
8
7
9
8
5
9
8
7
9
8
5
9
8
7
6
7
6
8
5
7
11
6
7
10
7
10
9
11
8
11
8
11
6
7
10
7
10
9
10
9
11
8
11
12
15
18
6
6
8
11
8
11
13
8
13
7
5
7
7
6
8
10
7
11
8
11
6
12
9
8
11
6
6
6
10
8
7
5
7
8
6
8
10
7
10
8
11
6
12
9
8
11
6
6
6
10
8
11
6
12
9
8
11
6
6
6
10
8
8
10
8
10
9
8
9
10
12
15
13
13
4
10
11
12
9
10
8
10
9
8
9
10
12
15
13
13
4
10
11
12
5
8
8
5
5
8
8
4
8
4
8
4
8
6
3
7
14
4
9
9
4
5
8
8
5
5
8
8
4
8
4
8
4
8
6
3
7
14
4
9
9
4
5
8
8
5
5
8
8
7
8
8
5
6
8
9
8
10
8
5
6
10
7
7
8
8
8
8
5
10
6
9
9
5
10
6
10
10
8
8
8
5
10
6
9
9
5
10
6
10
10
10
7
6
6
8
7
5
5
10
7
7
5
5
10
6
5
5
8
5
5
5
9
6
9
7
5
5
10
7
7
6
5
10
6
6
5
8
6
5
5
9
6
5
5
8
6
5
5
9
6
13
12
10
11
13
12
10
11
10
11
9
7
9
11
9
6
13
12
10
11
10
11
9
7
9
11
9
6
10
11
9
7
9
11
9
6
8
10
9
13
8
10
8
12
10
15
10
14
8
10
8
12
10
15
10
14
8
10
8
12
10
15
10
14
10
15
10
14
14
8
8
8
6
8
8
12
8
8
8
11
9
9
9
10
9
9
7
8
8
8
6
8
8
12
8
8
8
11
9
9
9
10
9
9
7
11
9
9
9
10
10
9
8
7
8
7
6
7
10
6
6
12
7
8
7
6
8
10
6
6
10
5
5
11
5
5
8
5
5
11
5
6
8
7
8
7
6
7
10
6
6
9
5
5
11
5
5
8
5
5
11
5
6
8
7
5
11
5
5
8
5
5
11
5
6
12
4
12
5
11
14
6
4
4
12
5
11
7
6
7
4
10
5
14
5
12
5
15
2
4
13
4
10
7
8
7
4
10
5
13
7
13
5
15
2
13
8
4
9
6
14
5
14
4
15
2
8
6
5
5
5
4
7
5
5
5
5
5
4
7
5
5
5
5
5
4
7
5
5
5
5
5
4
7
5
5
8
7
7
7
8
7
7
7
8
8
12
8
8
12
9
9
5
5
10
8
7
7
7
8
7
7
7
9
8
12
8
8
12
9
9
5
5
10
8
7
7
7
8
7
7
7
8
7
7
7
8
7
7
7
9
7
7
7
8
7
7
7
16
16
12
11
11
10
16
16
12
11
11
10
12
11
11
10
6
8
9
10
16
13
5
8
11
15
8
10
8
10
13
14
6
8
9
10
16
13
5
8
11
16
8
10
8
10
13
14
8
10
8
10
13
13
6
6
7
7
10
6
9
7
7
11
9
4
14
13
7
6
9
4
12
13
7
6
9
8
7
12
8
4
14
12
7
6
10
4
12
13
7
9
3
12
12
7
9
10
12
6
7
6
7
8
10
8
9
6
6
7
8
8
10
9
11
15
14
12
5
6
14
13
5
5
6
7
8
7
10
12
14
14
12
5
6
14
13
5
5
14
14
5
6
15
13
5
5
11
10
10
13
6
7
7
12
6
7
9
7
7
14
8
8
8
15
7
14
8
6
8
7
11
10
10
13
6
7
7
6
6
6
7
9
7
7
6
8
8
8
8
8
7
7
14
8
6
8
7
10
10
14
11
10
10
14
11
14
11
14
11
14
11
14
12
10
10
14
11
14
11
14
11
14
11
14
12
14
12
8
8
11
7
7
10
11
12
4
10
12
4
9
10
11
11
4
10
10
5
4
12
11
5
4
10
12
4
9
10
12
11
4
10
10
6
4
12
11
5
4
10
9
6
4
12
10
5
8
6
7
9
7
9
7
8
7
3
11
11
10
7
11
12
10
7
14
7
9
4
7
9
8
8
7
4
12
11
10
8
11
12
10
7
12
3
6
6
9
6
6
8
9
6
11
8
7
13
8
5
8
5
6
6
8
6
6
8
9
6
11
9
7
7
5
8
5
8
5
8
6
8
5
5
7
5
5
5
9
5
5
5
7
5
5
5
9
10
7
9
14
10
11
7
10
11
7
5
7
5
5
5
9
10
7
9
15
10
11
7
10
11
7
10
11
7
10
11
7
11
10
11
12
4
5
11
6
7
9
4
12
10
10
11
5
4
12
6
6
10
4
10
12
12
11
4
6
10
9
7
14
12
13
7
6
8
11
12
9
10
12
11
11
9
8
9
7
7
9
13
9
6
7
13
11
12
9
11
12
11
12
12
13
11
13
14
12
15
12
4
7
7
6
7
7
9
9
7
9
8
8
7
7
9
9
6
5
11
9
6
5
10
9
4
4
7
7
6
8
7
9
9
7
8
8
6
7
7
9
9
6
5
11
9
6
5
10
9
4
5
7
7
6
7
7
9
10
12
12
8
6
8
5
6
8
10
9
6
8
11
9
9
5
9
6
6
9
9
5
9
12
9
7
6
8
11
9
9
5
9
6
6
9
9
5
9
12
8
7
9
5
9
6
6
9
11
5
9
12
8
7
7
6
10
14
11
6
6
10
12
11
6
7
15
6
6
16
7
6
10
14
11
6
6
10
12
11
6
6
14
6
6
16
6
6
14
6
6
16
15
16
9
6
5
11
6
5
11
4
5
5
5
4
5
5
5
5
10
6
5
11
4
5
5
5
4
5
5
5
5
6
5
5
4
5
5
5
5
5
5
5
5
8
8
5
6
7
10
5
8
5
5
5
5
10
9
5
6
7
10
6
8
4
4
9
6
9
5
6
7
10
5
8
10
9
9
10
10
9
11
8
6
9
5
9
7
10
9
7
9
5
8
7
8
6
6
10
10
9
11
8
6
9
5
8
7
11
9
16
5
8
7
8
6
6
9
10
4
8
7
8
6
6
7
9
5
8
7
8
6
6
6
6
8
5
6
7
4
9
7
7
11
7
7
10
9
7
11
13
9
8
7
11
13
10
13
8
5
6
7
6
7
7
7
12
7
7
10
8
7
11
12
9
8
7
11
12
11
8
7
11
6
6
9
8
7
11
12
10
13
10
6
7
7
7
4
4
11
6
11
6
7
7
7
4
4
11
6
11
6
7
7
7
4
4
11
6
11
5
7
7
7
10
13
16
13
12
5
11
10
9
9
8
10
9
12
13
12
5
11
11
9
9
8
11
9
12
11
9
9
7
10
9
12
7
8
9
8
9
9
8
8
6
8
8
8
7
8
9
8
9
9
8
8
7
8
8
8
7
8
9
8
8
9
10
9
8
8
9
8
7
7
7
7
8
7
9
8
8
7
6
7
7
8
7
5
7
8
10
4
3
8
7
7
7
8
7
9
8
8
7
5
7
7
8
7
5
7
8
7
6
7
7
8
6
5
7
8
12
9
13
10
5
6
12
6
6
11
12
10
12
10
5
6
12
6
6
14
11
12
12
17
9
7
10
6
9
11
11
9
8
8
9
9
9
7
9
6
8
9
11
9
8
8
9
9
9
7
8
8
8
8
5
7
9
8
7
5
7
9
5
5
8
8
9
8
9
7
10
6
6
7
7
5
9
8
7
7
5
9
10
8
8
9
8
9
6
11
6
6
7
7
5
9
8
7
7
5
9
10
8
9
10
7
5
9
8
7
7
5
9
10
8
6
7
9
6
7
7
3
7
8
12
7
8
12
6
7
6
3
3
6
7
9
6
7
7
3
7
8
12
7
8
11
8
8
13
7
8
12
9
9
5
5
7
9
9
5
7
9
5
5
4
10
5
9
9
9
9
5
7
9
6
5
4
10
5
9
9
5
5
14
5
9
10
5
5
4
3
2
8
5
10
10
5
5
6
7
7
9
6
10
6
6
11
7
6
5
5
6
7
7
9
6
10
6
6
12
7
6
10
6
6
10
6
6
11
7
7
6
6
6
8
6
6
5
10
4
5
2
5
7
10
7
9
14
13
7
7
6
7
14
14
7
7
6
6
10
10
6
6
5
10
4
5
2
5
7
10
7
9
14
14
7
7
6
7
14
13
7
7
6
6
10
10
14
13
7
7
6
7
13
13
7
7
6
6
10
7
11
8
9
9
9
10
10
7
11
8
10
8
13
7
10
9
10
10
9
9
11
11
5
6
8
6
6
8
6
6
8
8
7
8
7
8
7
8
8
7
10
10
10
10
9
10
10
12
7
8
7
8
7
8
8
7
10
10
10
10
9
10
10
12
9
10
10
10
9
10
10
13
11
7
7
7
7
19
7
7
9
7
7
9
7
7
9
7
7
9
19
7
7
9
11
7
7
7
7
7
7
9
7
7
9
7
7
9
7
7
9
7
7
9
7
7
9
12
7
7
7
9
7
7
9
10
5
7
9
5
7
12
5
6
9
4
9
9
8
9
10
10
8
9
10
12
5
6
9
13
9
8
9
10
9
8
9
10
11
9
11
12
10
9
13
8
6
13
8
5
7
10
8
5
7
4
9
11
12
10
9
13
8
5
13
8
5
7
10
8
5
7
4
8
5
7
10
8
5
7
4
8
5
7
10
8
5
7
4
3
4
10
5
7
4
7
7
7
7
5
9
8
6
8
10
9
11
9
11
9
6
8
11
9
11
9
12
9
6
10
9
10
8
12
7
7
7
9
10
9
10
8
12
7
7
7
9
12
7
7
7
9
10
9
3
10
11
9
9
3
10
10
8
7
6
9
8
7
8
13
8
6
9
6
8
11
8
7
6
9
8
7
8
7
6
8
6
9
6
8
3
8
6
8
6
9
6
8
3
8
11
9
10
11
9
9
8
11
10
9
8
10
8
9
9
10
8
9
8
11
10
9
8
10
8
9
9
10
8
9
8
10
8
9
9
10
8
8
9
6
5
10
9
6
9
8
7
8
12
7
9
8
9
7
9
8
9
12
9
6
5
10
9
6
9
8
7
8
12
7
9
8
9
7
9
8
9
12
9
8
9
7
9
8
9
12
10
9
11
8
10
9
10
8
8
8
8
8
8
8
8
8
10
9
10
8
10
9
10
8
8
8
8
8
8
8
8
8
8
7
7
9
10
7
7
10
9
7
7
9
10
7
7
8
9
7
7
7
9
7
7
10
7
7
9
10
7
7
8
9
7
7
7
9
7
7
10
7
7
7
9
7
7
10
7
7
7
9
7
7
10
8
8
10
11
9
10
10
11
10
10
7
5
6
7
6
11
10
9
5
3
6
6
7
6
11
11
11
6
6
8
9
10
11
10
10
7
5
6
7
6
11
10
10
5
3
6
8
6
8
11
11
11
6
7
6
7
6
11
11
11
7
6
6
6
13
13
15
11
13
13
13
11
13
13
13
12
14
12
14
24
13
14
10
13
13
13
13
13
12
13
12
14
12
13
13
13
25
8
6
11
8
7
10
26
13
23
11
14
12
9
6
10
8
7
11
15
10
14
23
11
14
12
13
12
15
12
8
9
18
7
7
9
15
8
11
8
12
8
10
8
10
7
7
9
15
8
11
8
12
7
7
8
8
11
8
12
9
11
8
9
9
12
9
10
4
11
9
8
12
10
9
8
13
17
9
12
9
10
4
11
9
7
13
10
9
8
12
9
9
8
12
10
9
7
13
9
10
12
16
7
9
16
8
9
12
6
12
9
11
9
13
15
7
9
15
8
9
11
6
12
7
20
7
9
9
11
9
7
9
10
9
3
7
3
5
3
7
3
4
9
12
12
8
12
12
13
9
7
9
10
9
3
7
3
5
4
7
3
4
9
12
14
8
12
12
13
9
9
12
14
8
12
12
13
9
10
10
7
5
7
5
7
9
7
7
9
7
5
7
8
7
8
5
10
6
7
8
6
7
5
7
6
7
5
13
9
7
5
7
8
7
8
5
10
6
7
8
6
7
5
7
6
7
5
13
8
8
7
6
6
8
7
6
7
6
7
6
7
6
7
5
13
4
3
11
4
4
3
11
4
3
7
7
11
8
6
5
4
6
6
5
4
3
7
8
7
8
7
10
7
11
8
6
5
10
6
5
10
7
11
8
6
5
10
6
5
13
6
6
12
6
6
6
7
7
9
8
9
11
9
9
8
9
6
9
8
11
4
9
7
9
8
9
11
10
9
8
9
6
9
8
11
4
9
9
8
9
6
8
8
11
4
8
7
11
7
11
7
11
7
11
5
6
3
5
4
8
9
2
3
10
12
7
5
12
9
6
5
5
6
3
5
4
8
11
4
22
7
5
12
9
6
5
19
5
7
12
7
6
12
9
5
3
10
3
11
5
7
7
7
4
5
5
5
11
11
5
5
5
5
4
5
5
5
5
6
10
5
5
5
8
3
10
3
11
7
6
2
10
4
5
5
5
12
11
5
5
5
5
4
5
5
5
5
7
10
5
5
9
8
7
7
5
8
7
7
8
9
10
8
9
10
9
6
6
6
6
6
6
6
6
7
8
7
7
5
8
7
7
8
9
10
8
8
10
9
6
6
6
6
6
6
6
6
7
9
7
6
5
8
8
8
8
5
8
5
6
5
4
5
7
4
9
9
9
10
9
7
6
5
8
8
8
8
5
8
5
6
5
4
5
7
4
9
9
9
10
8
5
8
5
6
5
4
5
7
4
9
9
9
10
9
7
13
8
5
7
8
15
7
10
10
7
12
7
11
6
14
8
4
8
8
16
8
8
5
5
7
12
7
11
7
8
7
8
8
8
7
8
8
8
6
7
7
7
6
7
7
9
7
7
7
6
7
7
8
5
7
7
8
8
8
8
7
8
8
8
6
7
7
7
6
7
7
3
6
7
7
7
6
7
7
3
6
7
7
7
6
7
7
3
6
7
7
7
6
7
7
8
8
5
8
5
8
5
9
5
8
5
8
5
8
5
7
7
10
6
7
10
6
7
10
8
5
10
9
5
8
5
8
5
8
5
9
5
8
5
8
5
8
5
7
7
10
6
7
10
6
7
10
8
5
11
9
5
9
8
10
8
10
8
10
8
9
9
9
9
9
8
10
8
9
8
10
8
10
8
10
8
9
9
9
9
9
8
10
8
9
9
9
6
2
9
9
9
7
2
6
6
6
4
6
6
3
7
6
5
3
6
9
9
9
7
2
6
6
3
7
6
6
3
7
6
6
9
5
11
8
4
10
9
12
6
10
8
3
11
9
7
12
7
12
3
10
6
7
10
3
9
12
3
10
7
13
5
11
8
3
11
9
7
12
7
12
3
10
6
7
10
3
9
12
3
10
7
13
9
3
9
3
10
6
7
10
3
9
12
3
10
7
13
6
8
8
5
6
7
10
9
5
8
5
5
9
5
7
8
9
10
9
5
10
6
5
8
6
7
10
5
11
12
13
4
10
6
7
8
4
11
11
10
11
11
12
12
12
10
12
10
13
5
9
7
12
11
10
11
11
13
12
12
10
11
11
13
5
9
13
8
7
9
9
9
10
9
8
8
8
10
10
8
10
10
10
10
11
9
8
8
8
10
10
8
10
10
10
10
11
11
11
12
10
11
10
11
11
6
7
6
8
6
9
7
8
11
10
11
10
6
8
7
8
6
8
7
8
6
9
7
8
6
9
7
8
9
4
9
4
7
6
4
5
7
6
7
6
7
6
4
5
8
8
5
6
8
6
9
11
4
7
8
7
8
7
8
7
8
7
8
12
9
4
9
4
9
4
4
5
8
8
5
6
7
6
9
7
8
7
8
8
7
7
8
7
8
7
8
6
7
6
9
7
8
7
8
7
8
8
7
7
8
7
8
12
7
8
11
10
10
8
7
8
8
10
10
8
7
8
8
7
7
6
8
6
7
8
10
10
10
8
7
8
8
10
10
8
7
8
8
7
7
6
8
6
7
8
9
7
7
6
8
9
7
8
10
10
7
6
5
6
14
10
8
5
5
6
12
8
5
7
6
11
12
8
5
6
7
12
9
8
9
7
5
5
6
16
8
5
7
6
12
10
8
6
7
6
12
9
7
9
5
7
5
11
11
8
6
7
5
12
11
6
13
10
5
10
8
11
10
10
9
11
11
14
14
13
10
14
14
14
10
14
14
10
10
10
9
11
11
14
14
13
10
14
14
14
10
14
14
10
10
11
11
12
8
12
11
13
9
13
10
14
10
12
12
14
10
12
11
12
8
11
12
13
9
13
10
14
10
12
11
15
10
13
10
15
11
11
12
14
10
15
11
11
11
10
9
10
11
11
12
7
7
11
11
9
8
7
11
11
11
10
11
11
12
7
7
11
11
9
8
7
11
11
11
7
7
11
11
9
8
7
11
11
11
4
8
4
7
12
9
5
8
4
7
12
5
6
10
10
12
11
5
4
5
8
4
8
11
5
6
10
10
12
4
7
13
5
7
5
8
7
8
9
5
9
8
14
10
7
4
9
8
9
8
7
7
8
7
8
7
9
8
8
13
8
11
8
7
8
6
8
7
9
8
7
12
8
12
9
17
10
13
9
9
6
7
12
10
9
9
6
7
12
9
9
9
10
9
7
8
10
9
11
6
7
12
9
9
10
10
9
7
8
10
9
11
10
9
7
8
10
9
11
10
9
11
7
6
8
7
7
8
7
6
8
7
7
7
9
11
7
6
9
9
9
7
5
7
7
6
8
8
7
8
9
11
7
7
9
9
9
8
5
7
9
11
7
6
10
9
10
7
5
7
11
7
11
7
11
7
11
7
3
7
3
7
11
10
11
7
11
7
11
7
11
7
3
7
3
7
11
10
3
7
3
7
11
10
3
7
3
7
11
10
10
9
8
8
11
9
8
9
10
8
9
8
10
8
9
10
10
8
9
10
10
12
10
10
10
5
7
10
11
8
6
5
8
12
5
4
11
8
6
5
8
12
5
4
9
9
9
9
9
9
8
8
9
9
10
8
9
10
11
9
9
9
9
9
9
9
8
8
9
9
10
8
9
10
11
9
9
9
10
8
9
10
11
9
8
9
9
8
5
9
9
8
7
2
13
8
10
11
12
8
11
11
5
9
9
8
5
9
9
8
7
2
12
8
5
5
11
12
8
5
6
11
5
12
8
5
5
11
12
8
5
6
11
5
7
7
7
7
7
7
8
7
7
7
7
7
7
8
12
12
12
9
12
12
12
9
7
7
7
7
7
7
8
7
7
7
7
7
7
8
12
12
12
9
12
12
12
9
12
12
12
9
12
12
12
9
10
10
10
11
10
11
10
8
5
6
7
9
4
7
7
8
5
6
8
9
4
7
7
6
10
11
10
9
5
6
6
9
4
7
7
8
5
6
8
8
4
7
7
6
4
7
8
6
7
5
7
5
7
7
9
13
13
6
6
10
10
12
7
9
10
14
13
6
6
10
13
13
6
6
10
13
13
7
6
6
12
9
6
5
9
6
5
13
7
6
4
6
5
4
6
5
9
6
5
9
6
5
9
6
5
9
6
5
13
7
6
4
6
5
4
6
5
10
6
5
9
6
5
9
6
5
9
6
5
9
6
5
9
6
5
5
3
6
3
5
3
6
9
7
7
4
5
5
13
8
6
6
6
7
5
5
13
3
5
6
5
15
5
3
5
8
3
6
9
7
7
4
5
5
13
3
5
6
6
6
7
5
5
13
3
5
6
5
6
9
13
3
5
6
5
6
9
12
9
4
3
12
9
12
7
6
3
12
9
7
7
8
7
7
7
8
5
8
8
3
13
5
11
11
5
8
8
3
7
6
8
8
11
5
9
8
3
7
6
10
8
13
5
5
5
6
6
6
6
7
6
6
6
10
7
9
7
8
8
11
7
7
11
6
6
6
6
7
6
6
7
9
7
9
6
8
8
11
7
7
10
10
9
9
8
9
10
7
7
10
4
7
4
8
2
11
3
7
4
7
3
8
2
10
3
6
5
8
2
7
2
10
2
7
5
8
2
8
3
9
6
2
6
4
7
4
8
2
11
3
7
4
7
3
8
3
10
3
6
5
8
2
7
2
10
2
7
5
8
2
8
3
9
6
4
6
8
2
7
2
10
2
7
5
8
2
8
3
9
6
2
6
7
7
7
7
7
7
8
7
8
7
7
7
7
7
8
8
8
8
10
8
8
8
10
8
4
7
7
7
7
8
9
8
8
8
8
10
8
8
8
10
8
4
8
8
10
8
9
8
10
8
4
8
5
8
6
6
6
6
6
9
7
7
9
7
6
6
6
5
4
6
4
7
7
6
8
5
4
6
5
7
7
6
9
8
5
8
6
6
6
6
6
6
6
6
6
5
8
5
8
8
7
4
8
5
8
5
8
8
7
6
6
8
9
9
9
12
8
8
6
5
5
4
4
5
8
5
8
8
7
6
7
9
9
9
9
11
8
8
6
5
5
3
9
9
11
11
7
8
6
5
5
6
6
6
8
6
6
7
9
11
9
8
6
5
5
4
4
3
9
4
4
3
3
10
7
12
9
10
7
11
7
7
8
8
7
8
8
10
7
12
8
10
7
11
7
7
8
9
7
8
8
7
8
9
7
8
8
9
4
8
4
7
8
8
9
4
8
4
7
9
6
8
6
7
6
5
6
8
9
7
7
6
5
6
8
9
4
8
4
7
8
6
8
6
7
6
5
6
8
9
7
7
6
5
6
8
9
6
7
6
5
6
8
9
7
7
6
5
6
8
9
9
9
12
9
9
9
12
10
11
9
14
11
10
11
12
12
9
10
11
10
11
9
13
11
11
10
13
12
11
9
14
11
10
10
14
10
13
11
9
8
10
7
9
8
8
7
9
9
10
5
6
9
6
11
7
7
10
11
8
8
5
9
8
8
10
9
9
10
5
6
9
6
12
7
7
10
7
9
6
12
7
7
10
11
5
4
9
4
10
11
5
8
9
4
10
9
7
10
8
9
5
7
3
11
4
8
8
5
6
7
3
11
5
8
13
7
9
8
7
4
8
4
8
7
9
6
9
4
8
10
5
7
3
11
4
8
13
7
9
8
7
4
8
4
8
7
9
6
9
4
8
11
3
7
9
8
7
4
8
4
8
8
9
6
9
4
8
11
10
12
12
10
9
9
11
10
10
12
12
10
8
9
11
11
10
11
12
10
8
9
11
11
9
13
5
5
4
4
12
12
5
5
4
7
7
6
7
7
6
7
7
6
7
7
6
7
3
9
12
5
5
4
5
12
12
6
6
4
6
7
6
7
7
6
7
7
6
7
7
6
7
7
6
7
7
6
7
8
6
7
8
6
7
3
16
8
9
6
10
10
9
9
11
12
10
15
10
7
7
10
9
10
8
10
13
8
9
10
12
10
9
10
11
7
7
11
10
11
7
7
11
7
7
11
7
7
11
7
7
7
4
7
7
11
10
11
7
7
11
7
7
11
7
7
11
7
7
7
4
7
7
11
7
7
12
11
9
9
9
12
9
12
9
8
8
8
8
8
9
10
11
9
12
9
8
8
8
8
8
9
10
9
8
8
8
8
9
10
16
6
6
8
9
6
7
8
8
10
9
8
8
6
13
8
11
10
11
10
11
6
6
8
9
6
7
8
8
10
9
8
8
6
13
8
11
10
11
10
11
17
15
17
13
13
8
11
10
11
8
11
10
11
10
11
9
11
7
7
8
7
7
7
7
7
8
7
7
8
7
9
8
9
7
9
10
10
7
7
8
7
7
8
7
9
8
9
7
10
9
10
7
10
7
9
7
9
10
10
7
10
7
9
7
10
9
10
12
12
9
10
11
11
9
10
10
11
12
11
10
11
12
12
12
12
9
10
11
12
12
12
6
11
12
12
12
11
11
12
12
12
11
10
14
9
6
9
7
7
7
7
8
6
8
5
7
5
6
9
6
4
5
5
6
12
6
8
6
4
5
5
8
11
12
5
9
8
15
12
7
6
3
12
6
8
6
4
5
5
8
11
6
8
6
4
5
5
8
11
11
11
11
8
6
9
6
4
5
5
6
12
6
8
6
4
5
5
7
11
8
11
12
12
15
10
10
11
12
12
15
10
10
11
12
12
15
10
10
7
7
4
6
4
8
10
9
5
4
6
7
6
6
7
8
5
7
5
9
5
5
10
7
5
8
5
5
6
5
4
4
6
7
6
6
7
8
5
8
5
9
5
5
9
8
7
8
5
5
6
5
8
8
14
7
5
9
5
5
9
8
6
8
5
5
6
6
6
8
9
6
10
4
9
6
7
7
8
11
8
4
9
6
9
5
7
9
6
8
7
4
5
12
7
9
12
7
9
6
8
9
6
10
4
9
6
7
7
8
11
8
4
9
6
9
5
7
9
6
8
7
4
5
12
7
9
12
7
9
6
7
9
3
8
6
5
6
6
6
5
6
6
5
8
7
12
7
7
7
7
7
7
7
13
8
7
7
7
7
7
13
7
10
5
6
6
6
5
6
6
5
8
7
7
10
8
7
7
13
8
7
7
7
7
7
13
7
10
7
10
10
10
11
10
13
10
14
8
12
10
11
10
10
10
11
9
14
11
14
8
11
11
11
10
9
9
13
9
10
9
8
9
10
10
8
8
8
9
7
8
10
5
6
6
11
7
7
9
6
6
11
7
7
10
7
11
8
7
9
10
10
8
9
8
8
7
8
10
5
6
6
11
7
7
9
6
6
11
7
7
10
6
6
6
10
7
7
9
6
6
10
7
7
10
6
10
6
5
12
11
12
11
11
10
11
11
5
6
9
6
5
9
5
6
9
10
6
5
12
11
11
11
11
10
11
10
5
6
9
6
5
9
5
6
9
6
6
4
8
5
5
8
5
5
8
12
7
6
10
5
6
6
6
6
6
5
5
8
5
11
12
7
6
10
5
5
11
12
7
6
10
6
7
7
5
7
5
7
5
7
5
6
5
7
5
7
5
8
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
7
5
7
5
7
5
7
5
6
5
7
5
7
5
8
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
6
5
8
7
9
7
8
7
9
7
9
7
9
7
8
7
9
7
8
7
10
7
9
7
9
7
8
7
9
7
9
7
8
7
4
6
6
6
7
9
7
9
7
9
7
10
12
11
11
11
7
9
7
9
12
11
11
11
11
12
12
12
9
5
9
3
12
13
8
7
6
7
6
9
9
5
9
3
7
5
7
7
8
7
6
7
6
9
8
7
6
7
6
9
14
9
12
8
13
9
8
6
8
7
7
8
8
9
5
8
13
9
8
6
8
7
7
8
8
9
5
8
9
5
8
5
8
11
15
8
14
12
15
8
14
12
15
9
14
12
15
9
14
5
5
11
5
5
11
5
5
11
5
5
11
7
4
11
11
5
7
4
11
11
4
5
5
11
5
5
11
7
4
11
11
5
7
4
11
11
4
7
4
11
11
5
7
4
11
11
4
11
4
5
5
13
7
12
7
12
7
14
8
11
7
13
11
10
7
11
12
13
7
12
7
12
7
14
9
10
7
13
11
10
7
11
12
11
8
13
12
10
7
11
11
13
13
15
15
14
13
14
15
13
14
15
16
14
13
14
15
13
13
14
15
13
13
14
15
9
9
10
8
9
9
9
7
9
9
9
9
9
9
9
9
16
9
9
9
8
11
8
8
10
9
7
9
7
7
9
7
7
9
7
8
9
9
8
8
7
8
9
7
8
11
7
7
9
7
7
9
7
8
9
9
8
8
7
8
9
7
8
11
8
8
7
8
9
7
8
11
8
8
7
8
9
7
8
11
11
7
12
5
11
7
7
6
6
5
11
9
8
6
5
4
10
11
9
3
3
11
7
7
6
5
2
9
7
7
6
6
5
11
9
8
6
5
4
10
11
8
6
5
4
5
7
5
4
9
3
5
3
5
11
9
8
6
5
4
10
11
8
6


==> song.csv <==
song length
265
268
320
274
387
334
395
436
210
417
237
248
535
420
339
430
358
339
414
386
372
340
429
237
315
361
298
289
295
281
255
292
429
306
411
284
485
326
420
390
378
333
340
327
434
341
299
237
283
231
356
329
206
443
392
388
349
187
365
462
433
296
439
622
437
266
436
392
319
407
329
302
433
348
285
156
441
387
444
384
394
220
217
363
379
335
463
487
322
281
302
308
418
351
337
348
333
348
425
405
278
449
203
320
360
417
383
188
344
392
381
367
348
471
316
405
428
229
317
307
290
260
328
418
365
417
302
281
422
279
216
331
483
490
379
336
307
370
370
248
373
450
387
426
200
190
228
228
383
461
367
328
436
400
360
391
291
429
270
489
379
305
327
374
513
554
227
383
243
447
333
317
288
522
391
374
343
441
327
430
346
391
373
148
312
361
355
336
315
406
466
381
404
410
244
366
331
377
313
377
380
526
366
295
449
259
219
342
427
326
313
436
371
309
366
470
284
313
402
314
201
136
184
242
160
490
343
311
314
512
326
376
318
403
384
315
345
284
386
384
227
546
327
420
327
289
325
259
231
372
237
313
303
392
364
368
298
297
394
361
288
303
421
419
399
374
424
390
315
315
311
148
335
281
362
282
391
293
360
377
289
301
284
377
306
306
364
302
329
216
346
434
252
412
450
291
418
297
405
294
423
422
383
230
421
497
390
411
459
242
357
427
393
387
276
298
433
426
409
493
262
178
438
410
323
383
328
229
270
323
399
388
470
282
498
362
301
291
311
391
438
395
443
305
293
232
355
440
238
348
234
344
399
260
427
477
402
304
392
265
249
338
528
488
315
346
425
394
439
429
428
236
391
348
509
365
304
391
303
168
344
346
382
193
334
426
326
406
321
379
345
421
219
473
341
332
279
395
367
399
323
277
247
480
336
387
413
555
354
268
307
321
335
469
380
267
449
336
326
297
444
304
496
386
380
387
400
290
404
419
281
370
360
371
342
307
529
311
361
446
304
475
338
333
285
459
286
434
452
514
278
272
268
195
255
352
395
484
227
516
243
315
400
263
354
314
292
295
199
409
240
260
146
487
316
515
548
351
405
298
426
163
249
302
186
398
372
601
339
554
284
323
438
349
279
319
265
412
453
346
408
111
457
418
361
538
293
278
396
209
332
330
317
396
302
334
503
481
215
283
276
367
365
439
311
294
486
379
263
225
299
288
246
276
414
405
477
316
356
412
357
339
335
337
215
488
256
223
352
429
199
186
509
384
370
349
308
373
409
367
390
323
167
250
301
286
309
178
299
248
484
264
366
467
334
291
411
480
322
371
338
481
408
277
285
571
342
362
410
260
394
380
386
217
441
297
450
342
252
597
387
188
324
396
378
398
382
311
384
228
300
387
332
301
229
336
428
349
366
403
423
332
353
233
384
434
358
244
298
333
293
391
477
384
453
343
393
287
403
223
455
424
274
359
340
313
326
425
249
127
286
371
289
202
203
241
208
194
348
480
500
307
260
383
343
136
318
385
390
251
235
403
407
292
369
364
486
328
396
313
364
304
330
319
321
333
238
268
284
206
381
349
441
379
357
237
372
466
303
395
295
70
531
331
236
381
349
396
333
432
417
405
349
303
279
276
289
89
341
318
314
307
343
234
196
292
383
222
271
416
381
286
245
355
366
384
411
295
284
490
184
488
396
373
351
191
238
291
379
248
375
378
340
420
329
362
334
422
199
337
283
363
293
259
420
263
252
310
279
417
342
264
571
331
446
438
269
369
294
252
382
415
328
189
436
378
414
221
383
498
328
298
407
367
340
279
226
344
303
356
387
543
306
352
304
399
232
328
323
389
410
403
377
335
417
360
336
371
213
413
381
164
294
382
114
190
292
481
263
367
352
285
389
350
345
343
312
344
339
361
414
307
278
430
386
393
357
249
300
155
448
437
276
372
247
358
267
288
322
327
319
274
358
270
276
324
306
305
412
323
453
342
190
246
326
240
400
235
466
280
253
222
422
261
340
267
442
582
355
389
404
372
124
326
399
245
368
308
424
274
352
226
429
519
376
451
297
378
261
452
328
298
252
289
361
312
292
305
372
327
297
330
388
303
313
409
234
528
232
265
289
342
453
305
324
154
313
395
308
496
248
228
190
508
171
431
433
276
378
291
303
382
248
161
408
193
311
309
137
279
250
194
275
279
408
135
281
522
207
463
511
305
377
382
486
434
477
130
312
199
208
392
98
319
341
234
351
348
468
391
274
365
228
394
372
396
216
338
383
339
417
389
326
286
189
335
352
268
273
286
255
314
398
285
259
364
279
302
190
332
374
403
264
389
226
335
383
367
317
438
337
332
273
221
458
338
259
281
431
389
337
395
420
390
282
275
181
288
334
408
404
322
319
350
226
470
353
353
368
260
450
363
397
452
294
282
209
316
307
345
305
331
332
362
665
406
431
301
322
321
340
327
329
458
484
284
396
865
196
353
425
411
605
233
560
314
323
169
393
418
427
205
206
266
386
412
421
250
346
374
259
230
299
347
387
266
320
330
404
147
350
329
480
203
435
259
541
399
129
341
331
327
290
252
352
213
234
331
350
368
425
172
573
349
424
349
352
256
323
395
445
305
218
366
232
340
455
335
363
357
255
216
147
206
336
453
192
365
678
163
347
330
343
257
291
367
424
366
433
262
290
418
312
253
386
244
315
379
392
371
385
327
315
303
481
339
270
378
323
321
267
395
328
393
362
371
432
420
443
271
442
367
354
394
431
311
391
409
485
267
382
274
271
289
304
310
373
260
342
397
442
284
192
336
375
431
326
384
298
300
354
364
385
446
417
144
481
196
391
400
417
430
363
414
309
271
367
229
445
426
437
381
211
231
470
514
194
345
294
338
235
256
459
280
308
252
542
293
363
434
289
430
204
200
377
336
405
292
410
515
457
351
325
369
275
464
460
354
396
309
351
333
400
265
454
399
284
236
529
276
335
261
304
591
383
480
423
487
418
271
385
380
370
308
171
202
373
397
470
353
297
353
389
362
345
452
394
279
532
294
424
412
503
485
248
419
278
364
315
542
407
409
546
211
444
507
409
299
533
338
268
456
276
235
232
270
198
366
417
336
263
422
445

